Best practices for constructing, preparing, and evaluating protein-ligand binding affinity benchmarks

Free energy calculations are rapidly becoming indispensable in structure-enabled drug discovery programs. As new methods, force fields, and implementations are developed, assessing their expected accuracy on real-world systems (benchmarking) becomes critical to provide users with an assessment of the accuracy expected when these methods are applied within their domain of applicability, and developers with a way to assess the expected impact of new methodologies. These assessments require construction of a benchmark - a set of well-prepared, high quality systems with corresponding experimental measurements designed to ensure the resulting calculations provide a realistic assessment of expected performance when these methods are deployed within their domains of applicability. To date, the community has not yet adopted a common standardized benchmark, and existing benchmark reports suffer from a myriad of issues, including poor data quality, limited statistical power, and statistically deficient analyses, all of which can conspire to produce benchmarks that are poorly predictive of real-world performance. Here, we address these issues by presenting guidelines for (1) curating experimental data to develop meaningful benchmark sets, (2) preparing benchmark inputs according to best practices to facilitate widespread adoption, and (3) analysis of the resulting predictions to enable statistically meaningful comparisons among methods and force fields.

==> examples/Confidence_intervals_RMSE_tau/results_N_CI_error_range5.csv <==
,mean_rmse_0.5,low_rmse_0.5,high_rmse_0.5,mean_tau_0.5,low_tau_0.5,high_tau_0.5,mean_rmse_1.0,low_rmse_1.0,high_rmse_1.0,mean_tau_1.0,low_tau_1.0,high_tau_1.0,mean_rmse_1.5,low_rmse_1.5,high_rmse_1.5,mean_tau_1.5,low_tau_1.5,high_tau_1.5,mean_rmse_2.0,low_rmse_2.0,high_rmse_2.0,mean_tau_2.0,low_tau_2.0,high_tau_2.0,N
0,0.48577677521077395,0.29433938540391963,0.6490394117700045,0.794044444444445,0.45317158738629587,0.993376846862879,0.9729508427689052,0.591926143786439,1.2960829839848627,0.6228888888888865,0.17897870367286844,0.9436943116107666,1.457271396875165,0.8795310597164442,1.9512381151450302,0.5029333333333318,0.004582753133839464,0.8885829531146967,1.9729053298509067,1.2019900139629234,2.633802797249837,0.4088444444444433,-0.11774858998649042,0.8388731782980892,10
1,0.4955217520326094,0.3646848375904379,0.6183087455624834,0.7916666666666677,0.6481124057892028,0.9027417972327226,0.9986388293637124,0.7354342160502771,1.2448136881297038,0.6250666666666653,0.4236624541976461,0.7890946141607303,1.489214250647042,1.0986873503103576,1.8526837295313785,0.49884666666666655,0.26089923521611774,0.6999502382998519,1.9661124467136288,1.4517086611075953,2.450360073183176,0.41338666666666657,0.15696597778269725,0.6364899207404227,25
2,0.4968084708610288,0.3855671580583411,0.6026156588400973,0.7936806722689052,0.6887885052581518,0.8786550323545937,0.9922971941245439,0.7680631906816254,1.2063820770423184,0.6286991596638641,0.4738396493940919,0.7587417428944194,1.4840074615246213,1.1517136744571899,1.8008762228511999,0.5011563025210066,0.31349471644375215,0.6631567915148544,1.9707362014731369,1.5274191496745502,2.3914224819159333,0.4080873949579821,0.20077423676910428,0.591217803666006,35
3,0.49992554147566337,0.40462350437798833,0.592147949789091,0.7935934693877553,0.7149299733637786,0.8591998414495179,0.998600556920894,0.810286474779728,1.181093834170896,0.6265665306122449,0.5086911961069763,0.7285201415540661,1.489738585827579,1.2077980927016638,1.762791457651122,0.5045306122448984,0.35870627834299307,0.6333961937832671,1.9945305878403439,1.6145465371494383,2.3630114203193973,0.40865469387755105,0.2432510503560345,0.55740872457084,50
4,0.5012401708279032,0.42329446325663667,0.5772612093236005,0.7931762162162171,0.7366794129815468,0.8420529560907174,0.9981479091391219,0.8423796150220122,1.1506812711260381,0.6290183783783786,0.5399390267984921,0.7080530380624867,1.4973309367518632,1.2640789246467588,1.7255608752606295,0.5022868468468467,0.38771055194906606,0.6051656409207343,1.9934109243525358,1.6810674812845585,2.299184984691718,0.4112583783783778,0.2811068437871165,0.5296579451243777,75
5,0.5008825826461943,0.43228656216419686,0.5684165509020422,0.7934000000000002,0.7483973879369908,0.8334700226970215,0.9991276419265368,0.8636184847909091,1.1326556511322543,0.6275426262626268,0.5531693383476084,0.6944982150036518,1.4987348277238222,1.295794091178282,1.6991366827497931,0.5021232323232325,0.40633690512212844,0.5894728943361462,1.9924971467033346,1.722317104244997,2.2588267314405335,0.40884363636363635,0.29891905433773225,0.5101813368893154,100
6,0.4998611134290302,0.4518197157830005,0.547653230160654,0.7941094472361805,0.7663883530229652,0.8197166751741987,1.0011426343078118,0.9043578439912873,1.097618441178087,0.6290596984924628,0.5800187606801032,0.6745419244886568,1.4967375767750615,1.351811531669412,1.6410172512723646,0.5018135678391958,0.43678239636346017,0.5625105660351142,1.9944556846172725,1.8019477493895975,2.184865927518106,0.4111392964824125,0.3363839241366126,0.4815978040346358,200


==> examples/Confidence_intervals_RMSE_tau/results_N_CI_error_range7.csv <==
,mean_rmse_0.5,low_rmse_0.5,high_rmse_0.5,mean_tau_0.5,low_tau_0.5,high_tau_0.5,mean_rmse_1.0,low_rmse_1.0,high_rmse_1.0,mean_tau_1.0,low_tau_1.0,high_tau_1.0,mean_rmse_1.5,low_rmse_1.5,high_rmse_1.5,mean_tau_1.5,low_tau_1.5,high_tau_1.5,mean_rmse_2.0,low_rmse_2.0,high_rmse_2.0,mean_tau_2.0,low_tau_2.0,high_tau_2.0,N
0,0.4917079099967884,0.2972012310612983,0.6576262190128707,0.8478666666666678,0.5502348704790266,0.9976355323215187,0.9686004844312901,0.579281302307873,1.2994258434759742,0.7268888888888876,0.3373907251520923,0.9810201099296064,1.4676369259073445,0.8793667911699053,1.9676433411638647,0.6034222222222203,0.14669235406787676,0.935707833168404,1.942233072938649,1.165306598804701,2.6023597939764107,0.5267555555555536,0.03682410788598946,0.9053433101493272,10
1,0.4906300955460269,0.3616256477784999,0.6111631721950855,0.850700000000004,0.7313597418157157,0.9406702769612635,0.990286900237485,0.7301690594484542,1.234134535362152,0.7179933333333334,0.5494906647411086,0.8522747425951495,1.4963465254131898,1.104406580029994,1.8624756326752034,0.6054999999999992,0.3996096104792542,0.7762807933712338,1.9814892468550864,1.459400009983299,2.471455081416586,0.5203800000000004,0.28919537119276084,0.7150380195560485,25
2,0.49573744372686546,0.3843063933940827,0.6017888388857101,0.8487899159663844,0.7601017907455092,0.9187093208347303,0.9942290264084509,0.7710388425552156,1.2065643200829201,0.7195495798319308,0.5929958294314343,0.8240721238583697,1.4930834674499527,1.1564989847581666,1.8144274391558648,0.6088605042016793,0.45039392154982977,0.7435053552642257,1.9941266246320875,1.5440281114750307,2.4234131161712087,0.5154184873949563,0.3318740201255105,0.6731933193980923,35
3,0.49713240274736686,0.40233758013764426,0.5888804891741722,0.849689795918368,0.7858357922895104,0.9021135531177916,0.9888455550611261,0.7999649567923788,1.1713862203895231,0.7199036734693879,0.6242610729005494,0.8015111349510027,1.4822205663178885,1.2005559223061208,1.7552172672502744,0.612264489795918,0.4899152308976783,0.7180438693131546,2.0038908309290986,1.6203976876484358,2.3742254955443234,0.5173240816326532,0.3726935251827572,0.6447871898514318,50
4,0.4990116665986436,0.420690209212146,0.5756828275840933,0.8488151351351367,0.8035751423604122,0.8875336127760102,1.0004656848079765,0.8436062475903136,1.153438137986326,0.7177809009009011,0.6465195601221471,0.7802391854076148,1.4913320432290242,1.2584712263446216,1.7198916783151774,0.607302342342342,0.513831810734731,0.6904181407833963,1.989645355976119,1.6772862534190551,2.296561914308864,0.5186450450450457,0.40728012614360143,0.6184616590185604,75
5,0.4972746534160722,0.42946811098710985,0.5639608063228951,0.8496622222222205,0.8142067813562066,0.8807192920982928,0.996937450293177,0.8617941286795046,1.130584462466187,0.7179898989898992,0.6597229828024497,0.7699776462041646,1.4986772347607682,1.2955952753878308,1.699311095662365,0.6078573737373728,0.5303302567843576,0.6780256508044781,2.0040909448375936,1.7319147280929146,2.272162304879491,0.5174577777777777,0.4241052815331398,0.6023652952499344,100
6,0.4991290272021678,0.45084666113492883,0.5471545395965193,0.84905889447236,0.8278332181257873,0.8685351718536,0.9989146075397115,0.9023624213987979,1.0950814067814874,0.7182965829145733,0.681018916160097,0.7527613446671317,1.4989552187514377,1.3534211454200828,1.6433887699646101,0.6084760804020106,0.5569307757816957,0.6564616367705544,1.9927377989152932,1.7996945359199006,2.1846323071148617,0.5196253266331654,0.45672070666251696,0.57826815118018,200


==> figures/analysis/moonshot_activity_data.csv <==
SMILES,CID,canonical_CID,r_inhibition_at_20_uM,r_inhibition_at_50_uM,r_avg_IC50,f_inhibition_at_20_uM,f_inhibition_at_50_uM,f_avg_IC50,f_avg_pIC50,relative_solubility_at_20_uM,relative_solubility_at_100_uM,trypsin_IC50,NMR_std_ratio,acrylamide,chloroacetamide,series,frag_id
Cc1cc(C(F)(F)F)nc2c1c(N)nn2C(=O)C1CCOc2ccc(Cl)cc21,ALP-POS-6495d03e-6,ALP-POS-6495d03e-6,,,57.7859847477592,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)Cc2cccc(Cl)c2)c2cccnc12,ALP-POS-6495d03e-7,ALP-POS-6495d03e-7,,,99.0,,,99.5,,,,,,False,False,,
COc1ccc2c(N)nn(C(=O)C3CCOc4ccc(Cl)cc43)c2c1,ALP-POS-79636100-2,ALP-POS-79636100-2,,,62.0900509520026,,,,,,,,,False,False,,
Cc1cc(C(F)(F)F)nc2c1c(N)nn2C(=O)Cc1cccc(Cl)c1,ALP-POS-79636100-3,ALP-POS-79636100-3,,,99.0,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)Cc2cccc(Cl)c2)c2cc(F)ccc12,ALP-POS-902f21bb-1,ALP-POS-902f21bb-1,,,99.0,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)C2CCOc3ccc(Cl)cc32)c2ccncc12,ALP-POS-902f21bb-2,ALP-POS-902f21bb-2,,,95.2435080436778,,,87.1704808920427,4.05963055814208,,,,,False,False,,
CC(=O)c1ccccc1C(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-02c6a514-6,ALP-POS-02c6a514-6,,,,,,99.5,,,,,,False,False,,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2snc3ccccc23)cc1,ALP-POS-02c6a514-9,ALP-POS-02c6a514-9,,,,,,5.33429769001942,5.27292275138983,,,,,False,False,,
Nc1ccc2[nH]c(C(=O)N(C(=O)c3ccco3)C(C(=O)NCCc3cccc(F)c3)c3cccnc3)cc2c1,ALP-POS-02c6a514-10,ALP-POS-02c6a514-10,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccccc2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-11,ALP-POS-02c6a514-11,,,,,,99.5,,,,,,False,False,Ugi,
COc1cncc(C(C(=O)NCCc2cccc(F)c2)N(C(=O)c2ccco2)c2ccc(C(C)(C)C)cc2)c1C,ALP-POS-02c6a514-13,ALP-POS-02c6a514-13,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)C2CCCO2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-17,ALP-POS-02c6a514-17,,,,,,5.56195529503814,5.25477250615799,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2coc3ccccc23)cc1,ALP-POS-02c6a514-19,ALP-POS-02c6a514-19,,,,,,99.5,,,,,,False,False,Ugi,
Cn1cncc1C(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-02c6a514-22,ALP-POS-02c6a514-22,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccncc2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-26,ALP-POS-02c6a514-26,,,,,,99.5,,,,,,False,False,Ugi,
Cn1nc(C(C(=O)NCCc2cccc(F)c2)N(C(=O)c2ccco2)c2ccc(C(C)(C)C)cc2)c2ccccc21,ALP-POS-02c6a514-31,ALP-POS-02c6a514-31,,,,,,99.5,,,,,,False,False,,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cncc3ccccc23)cc1,ALP-POS-02c6a514-32,ALP-POS-02c6a514-32,,,,,,0.402512793338854,6.39522031159879,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2cccc(C#N)c2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-33,ALP-POS-02c6a514-33,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cnc3ccccn23)cc1,ALP-POS-02c6a514-34,ALP-POS-02c6a514-34,,,,,,37.4742492333521,4.42626705913555,,,,,False,False,Ugi,
COc1ccccc1C(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-02c6a514-40,ALP-POS-02c6a514-40,,,,,,99.5,,,,,,False,False,Ugi,
Cc1ccncc1C(C(=O)NCCc1cccc(F)c1)N(C(=O)c1ccco1)c1ccc(C(C)(C)C)cc1,ALP-POS-02c6a514-44,ALP-POS-02c6a514-44,,,,,,0.111945707146193,6.95099255593458,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2cn3ccccc3n2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-45,ALP-POS-02c6a514-45,,,,,,18.2038870169188,4.73983586862164,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ncc[nH]2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-46,ALP-POS-02c6a514-46,,,,,,5.2855279530574,5.27691162602017,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2n[nH]c3ccccc23)cc1,ALP-POS-02c6a514-48,ALP-POS-02c6a514-48,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2nccs2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-49,ALP-POS-02c6a514-49,,,,,,0.800298769007714,6.0967478511225,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2cocn2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-50,ALP-POS-02c6a514-50,,,,,,0.556690293129698,6.254386351312,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)C2CCCN2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-51,ALP-POS-02c6a514-51,,,,,,99.5,,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccn[nH]2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-02c6a514-52,ALP-POS-02c6a514-52,,,,,,1.77934713772641,5.74973931594531,,,,,False,False,Ugi,
CN(C)C(=O)CNC(=O)C(c1cccnc1)N(C(=O)c1ccco1)c1ccc(C(C)(C)C)cc1,ALP-POS-02c6a514-53,ALP-POS-02c6a514-53,,,,,,10.9306371139744,4.9613545235929,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCN2CCOCC2)c2cccnc2)cc1,ALP-POS-02c6a514-55,ALP-POS-02c6a514-55,,,,,,2.18774292479817,5.66000371200083,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)Nc2ccccc2)c2cccnc2)cc1,ALP-POS-02c6a514-56,ALP-POS-02c6a514-56,,,,,,11.2085795544034,4.95044942137217,,,,,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCc2ccccc2)c2cccnc2)cc1,ALP-POS-02c6a514-57,ALP-POS-02c6a514-57,,,,,,4.36168240740624,5.36034596042913,,,,,False,False,Ugi,
CC1CC(CCN(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)CC(C)(C)C1,ALP-POS-b0bc6a46-1,ALP-POS-b0bc6a46-1,,,,,,99.5,,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(Cc1ccccc1)C(=O)c1ccco1,ALP-POS-b0bc6a46-2,ALP-POS-b0bc6a46-2,,,,,,99.5,,,,,,False,False,Ugi,
CCOC1CC2(C1)CC2N(C(=O)c1ccco1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-b0bc6a46-4,ALP-POS-b0bc6a46-4,,,,,,99.5,,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)c1ccc(C2CCCC2)cc1,ALP-POS-b0bc6a46-5,ALP-POS-b0bc6a46-5,,,,,,0.281678424764268,6.55024641664456,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(Cc1cc(C(F)(F)F)cs1)C(=O)c1ccco1,ALP-POS-b0bc6a46-7,ALP-POS-b0bc6a46-7,,,,,,99.5,,,,,,False,False,Ugi,
COc1ccccc1N(C(=O)c1ccco1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-b0bc6a46-8,ALP-POS-b0bc6a46-8,,,,,,99.5,,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(Cc1ccccc1C1CCC1)C(=O)c1ccco1,ALP-POS-b0bc6a46-10,ALP-POS-b0bc6a46-10,,,,,,1.9293414590257,5.71459090317664,,,,,False,False,Ugi,
CC(C)c1cc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)ccc1C(F)(F)F,ALP-POS-b0bc6a46-11,ALP-POS-b0bc6a46-11,,,,,,99.5,,,,,,False,False,,
CC(C)(C)c1cnc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)s1,ALP-POS-b0bc6a46-12,ALP-POS-b0bc6a46-12,,,,,,3.94023777003746,5.40447757028114,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)c1cccc(CSC2CCOCC2)c1,ALP-POS-b0bc6a46-13,ALP-POS-b0bc6a46-13,,,,,,99.5,,,,,,False,False,,
COc1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1NC(=O)C1CCCCC1,ALP-POS-b0bc6a46-14,ALP-POS-b0bc6a46-14,,,,,,62.7027513065601,4.20271340253385,,,,,False,False,,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)c1ccc(-c2n[nH]c3c2COCC3)cc1,ALP-POS-b0bc6a46-16,ALP-POS-b0bc6a46-16,,,,,,43.0300953085258,4.36622769198575,,,,,False,False,,
COC(=O)CCSc1cc(Cl)ccc1N(C(=O)c1ccco1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-b0bc6a46-17,ALP-POS-b0bc6a46-17,,,,,,16.6406317542108,4.77883018993475,,,,,False,False,,
COc1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1OCCO,ALP-POS-b0bc6a46-18,ALP-POS-b0bc6a46-18,,,,,,99.5,,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(Cc1c(O)ccc2c1CCCC2)C(=O)c1ccco1,ALP-POS-b0bc6a46-19,ALP-POS-b0bc6a46-19,,,,,,12.0753434624764,4.91810050763758,,,,,False,False,Ugi,
CSc1ccc(CN(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1C#N,ALP-POS-b0bc6a46-20,ALP-POS-b0bc6a46-20,,,,,,54.89068116021,4.26050137985265,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)[C@H]1C[C@H](c2cc(F)cc(F)c2)C1,ALP-POS-b0bc6a46-21,ALP-POS-b0bc6a46-21,,,,,,99.5,,,,,,False,False,Ugi,
COc1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-b0bc6a46-22,ALP-POS-b0bc6a46-22,,,,,,30.4976776389087,4.51573323039116,,,,,False,False,Ugi,
CC(=O)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-b0bc6a46-23,ALP-POS-b0bc6a46-23,,,,,,56.2819512358489,4.24963085444496,,,,,False,False,Ugi,
N#Cc1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,ALP-POS-b0bc6a46-24,ALP-POS-b0bc6a46-24,,,,,,10.3951776243351,4.98316808539846,,,,,False,False,Ugi,
COc1cc(C)ccc1N(C(=O)c1ccco1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,ALP-POS-b0bc6a46-25,ALP-POS-b0bc6a46-25,,,,,,99.5,,,,,,False,False,Ugi,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)C1CCCC(c2ccc(F)c(F)c2)C1,ALP-POS-b0bc6a46-26,ALP-POS-b0bc6a46-26,,,,,,99.5,,,,,,False,False,,
N#Cc1cc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)ccc1Oc1ccc(C(F)(F)F)cc1,ALP-POS-b0bc6a46-27,ALP-POS-b0bc6a46-27,,,,,,99.5,,,,,,False,False,,
O=C(NCCc1cccc(F)c1)C(c1cccnc1)N(C(=O)c1ccco1)C1CCN(c2ccccc2)CC1,ALP-POS-b0bc6a46-28,ALP-POS-b0bc6a46-28,,,,,,79.6127987176393,4.09901710857349,,,,,False,False,Ugi,
COC(=O)C(C)(CN(C(=O)c1ccco1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1)c1ccccc1F,ALP-POS-b0bc6a46-29,ALP-POS-b0bc6a46-29,,,,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)C2CCOc3ccc(Cl)cc32)c2cc(F)ccc12,ALP-POS-e2fddb0f-2,ALP-POS-e2fddb0f-2,,,53.2515909038562,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)Cc2cccc(Cl)c2)c2ccc(F)cc12,ALP-POS-cd485364-1,ALP-POS-cd485364-1,,,94.2012158207499,,,99.5,,,,,,False,False,,
Nc1cncc2c1CCCN2C(=O)Cc1cccc(Cl)c1,ALP-POS-cd485364-2,ALP-POS-cd485364-2,,,54.2264641394258,,,25.5016445662423,4.59343181160471,,,,,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)C1=CCCc2ccc(Cl)cc21,MAT-POS-0c8fa4a7-1,MAT-POS-0c8fa4a7-1,,,0.0810672372147666,,,0.233267258722188,6.63214621428875,,,,,False,False,3-aminopyridine-like,
COc1ccc2c(c1)c(N)nn2C(=O)Cc1cccc(Cl)c1,MAT-POS-0c8fa4a7-2,MAT-POS-0c8fa4a7-2,,,99.0,,,99.5,,,,,0.0,False,False,,
Nc1nn(C(=O)Cc2cccc(Cl)c2)c2ccccc12,MAT-POS-0c8fa4a7-3,MAT-POS-0c8fa4a7-3,,,99.0,,,99.5,,,,,,False,False,,
Nc1nn(C(=O)Cc2cccc(Cl)c2)c2cccc(F)c12,MAT-POS-0c8fa4a7-4,MAT-POS-0c8fa4a7-4,,,52.6458561743571,,,99.5,,,,,,False,False,,
COc1ccc2c(N)nn(C(=O)Cc3cccc(Cl)c3)c2c1,MAT-POS-53907a1c-1,MAT-POS-53907a1c-1,,,99.0,,,99.5,,,,,,False,False,,
Cc1ccncc1NC(=O)N(CCC1CCCCC1)c1cc(Cl)cc(OC(C)C)c1,MAT-POS-53907a1c-2,MAT-POS-53907a1c-2,,,99.0,,,24.5600847569785,4.6097701387758,,,,,False,False,3-aminopyridine-like,
Cc1nc(CN2C(=O)C(=O)c3cc(Br)ccc32)cs1,LOR-NOR-c954e7ad-1,LOR-NOR-c954e7ad-1,,,18.0242769895913,,,99.5,,,,,132.6726013,False,False,Isatins,
CCCCN1C(=O)C(=O)c2cc(Br)cc(C)c21,LOR-NOR-c954e7ad-2,LOR-NOR-c954e7ad-2,,,57.5528135121661,,,99.5,,,,,0.0,False,False,Isatins,
CC(C)CCN1C(=O)C(=O)c2cc(Br)ccc21,LOR-NOR-c954e7ad-3,LOR-NOR-c954e7ad-3,,,24.2785993845437,,,99.5,,,,,59.21804696,False,False,Isatins,
CCc1ccc2c(c1)C(=O)C(=O)N2CC(=O)O,LOR-NOR-c954e7ad-4,LOR-NOR-c954e7ad-4,,,99.0,,,99.5,,,,,0.0,False,False,Isatins,
O=C(O)CN1C(=O)C(=O)c2cc([N+](=O)[O-])ccc21,LOR-NOR-c954e7ad-5,LOR-NOR-c954e7ad-5,,,99.0,,,99.5,,,,,0.0,False,False,Isatins,
O=C1C(=O)N(Cc2ccccc2)c2ccc([N+](=O)[O-])cc21,LOR-NOR-c954e7ad-6,LOR-NOR-c954e7ad-6,,,26.9074188886736,,,99.5,,,,,50.61342374,False,False,Isatins,
Cc1ccc(N(Cc2cccc(Cl)c2)C(=O)Cn2nnc3ccccc32)cc1,CHO-MSK-00c5269a-1,CHO-MSK-00c5269a-1,,,3.3022889726015,,,2.33427847396582,5.6318473348834,,,,,False,False,3-aminopyridine-like,
COc1ccc(N(Cc2cccc(Cl)c2)C(=O)Cn2nnc3ccccc32)cc1,CHO-MSK-00c5269a-2,CHO-MSK-00c5269a-2,,,5.65406321457831,,,1.13776187397317,5.94394862338991,,,,,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(Cc1cccc(Cl)c1)c1ccc(N2CCOCC2)cc1,CHO-MSK-00c5269a-4,CHO-MSK-00c5269a-4,,,3.78709723716912,,,3.70094298650442,5.43168760521487,,,,,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(Cc1cccc(Cl)c1)c1ccc(N2CCCCC2)cc1,CHO-MSK-00c5269a-5,CHO-MSK-00c5269a-5,,,6.01954300721099,,,3.64673511092023,5.43809578152956,,,,,False,False,3-aminopyridine-like,
CN(C)CCCN(Cc1cccs1)C(=O)Cc1cncc2ccccc12,ALP-POS-64a710fa-2,ALP-POS-64a710fa-2,,,99.0,,,99.5,,,,,,False,False,,
O=C(Cc1cccc(Cl)c1)Nc1cncc2c1CCC2,MAT-POS-199e2e7c-1,MAT-POS-199e2e7c-1,,,4.64891486609542,,,5.16341400207183,5.28706305186407,,,,216.8511326,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1nnc2ccccn12,PET-UNK-e44ffd04-1,PET-UNK-e44ffd04-1,,,93.8621436135832,,,99.5,,,,,158.2788699,False,False,3-aminopyridine-like,
COc1ccc2c(NC(=O)Cc3cccc(Cl)c3)noc2c1,EDJ-MED-c8e7a002-1,EDJ-MED-c8e7a002-1,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
COc1ccc2n[nH]c(NC(=O)Cc3cccc(Cl)c3)c2c1,EDJ-MED-c8e7a002-2,EDJ-MED-c8e7a002-2,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
COc1ccc2c(NC(=O)Cc3cccc(Cl)c3)[nH]nc2c1,EDJ-MED-c8e7a002-3,EDJ-MED-c8e7a002-3,,,52.0493973733507,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1ccn2cnnc2c1NC(=O)Cc1cccc(Cl)c1,EDJ-MED-c8e7a002-4,EDJ-MED-c8e7a002-4,,,83.3781317147818,,,75.2573815369256,4.12345089635162,,,,,False,False,3-aminopyridine-like,
Cc1cc(C(F)(F)F)nc2n[nH]c(NC(=O)Cc3cccc(Cl)c3)c12,EDJ-MED-c8e7a002-5,EDJ-MED-c8e7a002-5,,,81.9779355790229,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1nn(C)c2[nH]nc(NC(=O)Cc3cccc(Cl)c3)c12,EDJ-MED-c8e7a002-6,EDJ-MED-c8e7a002-6,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1n[nH]c2ccc(F)cc12,EDJ-MED-c8e7a002-9,EDJ-MED-c8e7a002-9,,,88.5840142651519,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1[nH]nc2cc(F)ccc12,EDJ-MED-c8e7a002-10,EDJ-MED-c8e7a002-10,,,91.4887190568217,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1n[nH]c2ccccc12,EDJ-MED-c8e7a002-11,EDJ-MED-c8e7a002-11,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cccc2cn[nH]c12,EDJ-MED-c8e7a002-12,EDJ-MED-c8e7a002-12,,,99.0,,,99.5,,,,,269.5828316,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1[nH]nc2cccc(F)c12,EDJ-MED-c8e7a002-13,EDJ-MED-c8e7a002-13,,,81.756295431075,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1[nH]nc2cccnc12,EDJ-MED-c8e7a002-14,EDJ-MED-c8e7a002-14,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1n[nH]c2ccnc(Br)c12,EDJ-MED-c8e7a002-15,EDJ-MED-c8e7a002-15,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1n[nH]c2ccncc12,EDJ-MED-c8e7a002-16,EDJ-MED-c8e7a002-16,,,99.0,,,99.5,,,,,99.67208763,False,False,3-aminopyridine-like,
O=C(Nc1[nH]nc2ccccc12)C1CCOc2ccc(Cl)cc21,JAG-UCB-52b62a6f-6,JAG-UCB-52b62a6f-6,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
COc1ccc2c(NC(=O)C3CCOc4ccc(Cl)cc43)noc2c1,JAG-UCB-52b62a6f-10,JAG-UCB-52b62a6f-10,,,53.4126868300955,,,61.502193910527,4.21110939176538,,,,,False,False,3-aminopyridine-like,
Cc1ccn2cnnc2c1NC(=O)C1CCOc2ccc(Cl)cc21,JAG-UCB-52b62a6f-11,JAG-UCB-52b62a6f-11,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
COc1ccc2c(NC(=O)C3CCOc4ccc(Cl)cc43)[nH]nc2c1,JAG-UCB-52b62a6f-12,JAG-UCB-52b62a6f-12,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Nc1cccc2cn[nH]c12)C1CCOc2ccc(Cl)cc21,JAG-UCB-52b62a6f-13,JAG-UCB-52b62a6f-13,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Nc1n[nH]c2ccnc(Br)c12)C1CCOc2ccc(Cl)cc21,JAG-UCB-52b62a6f-15,JAG-UCB-52b62a6f-15,,,74.1728477002879,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1cc(C(F)(F)F)nc2n[nH]c(NC(=O)C3CCOc4ccc(Cl)cc43)c12,JAG-UCB-52b62a6f-19,JAG-UCB-52b62a6f-19,,,,,,25.9776427916361,4.58540025930725,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCCN2CCOCC2C)c1,MAT-POS-500ca5bf-1,MAT-POS-500ca5bf-1,,23.88,,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)N[C@H]1CCNC1=O,MAT-POS-500ca5bf-2,MAT-POS-500ca5bf-2,,0.0,99.0,,,,,,,,,False,False,Ugi,
Cn1cc(CN(C(=O)Cn2nnc3ccccc32)c2ccc(N3CCCCC3)cc2)cn1,ALP-POS-7c842ab8-1,ALP-POS-7c842ab8-1,,,99.0,,,99.5,,,,,127.1145887,False,False,3-aminopyridine-like,
C[C@@H]1C[C@H](C(=O)Nc2cncc3ccccc23)c2cc(Cl)ccc2O1,MAT-POS-8a69d52e-2,MAT-POS-8a69d52e-2,,,,,,0.679289733897792,6.16794494884992,,,,,False,False,3-aminopyridine-like,
C[C@H]1C[C@H](C(=O)Nc2cncc3ccccc23)c2cc(Cl)ccc2O1,MAT-POS-8a69d52e-3,MAT-POS-8a69d52e-3,,,,,,52.0706138640358,4.28340730236671,,,,,False,False,3-aminopyridine-like,
C[C@H]1COc2ccc(Cl)cc2[C@H]1C(=O)Nc1cncc2ccccc12,MAT-POS-8a69d52e-5,MAT-POS-8a69d52e-5,,,79.5696593953718,,,99.5,,,,,170.5283008,False,False,3-aminopyridine-like,
C[C@@H]1COc2ccc(Cl)cc2[C@H]1C(=O)Nc1cncc2ccccc12,MAT-POS-8a69d52e-6,MAT-POS-8a69d52e-6,,,35.1263570604639,,,99.5,,,,,83.82973785,False,False,3-aminopyridine-like,
C[C@@H]1COc2ccc(Cl)cc2[C@@H]1C(=O)Nc1cncc2ccccc12,MAT-POS-8a69d52e-7,MAT-POS-8a69d52e-7,,,1.82970930704949,,,1.71348824265682,5.76611887119722,,,,111.5128736,False,False,3-aminopyridine-like,x12073
O=C(NC1N=Nc2ccccc21)C1CCOc2ccc(Cl)cc21,DAR-DIA-6a508060-7,DAR-DIA-6a508060-7,,,,,,99.5,,,,,,,,3-aminopyridine-like,
COc1ccccc1OCCNC(=O)c1cncc2ccccc12,MAR-UCB-f313ec4d-2,MAR-UCB-f313ec4d-2,,,5.78067892421072,,,3.24130452816033,5.48928016406603,,,,91.34347183,False,False,,
COc1ccccc1OCCC(=O)Nc1cncc2ccccc12,MAR-UCB-f313ec4d-3,MAR-UCB-f313ec4d-3,,,85.41109109827,,,93.555549802178,4.02893044464744,,,,0.0,False,False,,
COc1ccccc1NCCNC(=O)c1cc(=O)[nH]c2ccccc12,MAR-UCB-f313ec4d-4,MAR-UCB-f313ec4d-4,,,99.0,,,99.5,,,,,,False,False,quinolones,
O=C(c1cncc2ccccc12)N1CCN(c2ccccc2)CC1,MAR-UCB-f313ec4d-6,MAR-UCB-f313ec4d-6,,,7.25369628860307,,,5.44560364628271,5.26395397160723,,,,88.85001141,False,False,,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(c2cccc(Cl)c2)CC1,ERI-UCB-a0b0dbcb-2,ERI-UCB-a0b0dbcb-2,,65.66,2.18951627736414,,,2.16405915669962,5.66473087153356,,,,99.07503809,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(c2cccc(C(F)(F)F)c2)CC1,ERI-UCB-a0b0dbcb-4,ERI-UCB-a0b0dbcb-4,,70.965,5.64647491316649,,,3.7997194894517,5.42024846356211,,,,82.89438961,False,False,quinolones,
COc1ccccc1OC1CCN(C(=O)c2cc(=O)[nH]c3ccccc23)C1,ERI-UCB-a0b0dbcb-6,ERI-UCB-a0b0dbcb-6,,,99.0,,,99.5,,,,,0.0,False,False,quinolones,
COc1ccccc1NC1CN(C(=O)c2cc(=O)[nH]c3ccccc23)C1,ERI-UCB-a0b0dbcb-8,ERI-UCB-a0b0dbcb-8,,,99.0,,,99.5,,,,,97.95835752,False,False,quinolones,
COc1ccccc1OC1CN(C(=O)c2cc(=O)[nH]c3ccccc23)C1,ERI-UCB-a0b0dbcb-9,ERI-UCB-a0b0dbcb-9,,,99.0,,,99.5,,,,,82.81528228,False,False,quinolones,
COc1cccc(CN2CCN(C(=O)c3cc(=O)[nH]c4ccccc34)CC2)c1,ERI-UCB-a0b0dbcb-11,ERI-UCB-a0b0dbcb-11,,,99.0,,,27.3389013417572,4.56321894224806,,,,80.13846871,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(Cc2cccc(Cl)c2)CC1,ERI-UCB-a0b0dbcb-12,ERI-UCB-a0b0dbcb-12,,50.93,,,,4.57134210135622,5.33995627659476,,,,76.92596255,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(Cc2cccc(C(F)(F)F)c2)CC1,ERI-UCB-a0b0dbcb-13,ERI-UCB-a0b0dbcb-13,,24.82,,,,34.1673366064665,4.46638887376772,,,,71.70666832,False,False,quinolones,
O=C(Cc1cncc2ccccc12)N(CCC1CCCCC1)c1cccc(Cl)c1,MAT-POS-173a45da-1,MAT-POS-173a45da-1,,,1.02108749221712,,,2.11245923161491,5.67521166375367,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2n[nH]c3ccccc23)c1,MAT-POS-173a45da-2,MAT-POS-173a45da-2,,9.6,,,,99.5,,,,,53.82843194,False,False,3-aminopyridine-like,
O=C(Cc1cc(Cl)ccn1)Nc1cncc2ccccc12,PET-UNK-3c72d439-1,PET-UNK-3c72d439-1,,,11.3806891066097,,,3.39726824812966,5.46887015990565,,,,163.3046529,False,False,3-aminopyridine-like,
C[C@]1(C(=O)Nc2cncc3ccccc23)CCOc2ccc(Cl)cc21,MAT-POS-8e4737f4-1,MAT-POS-8e4737f4-1,,,23.9762260413896,,,19.4982866141812,4.71000355000669,,,,,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)[C@H]1COc2ccc(Cl)cc2C1,MAT-POS-8e4737f4-2,MAT-POS-8e4737f4-2,,,37.7208020932735,,,99.5,,,,,,False,False,,
CNC(=O)Nc1ccc(N(Cc2ccsc2)C(=O)Cn2nnc3ccccc32)cc1,ROB-IMP-e811baff-1,ROB-IMP-e811baff-1,,,15.327260645172,,,1.4204296117065,5.84758028253581,,,,148.9534451,False,False,3-aminopyridine-like,x11798
CN(C)c1ccc(N(Cc2ccsc2)C(=O)Cc2cncc3ccccc23)cc1,PET-UNK-1901c25b-1,PET-UNK-1901c25b-1,,,0.834210571880253,,,0.284634014246283,6.5457132022251,,,,91.00002871,False,False,3-aminopyridine-like,x11790
O=C(Nc1cncc2ccccc12)C1CCCc2ccc(Cl)cc21,ALP-POS-477dc5b7-1,ALP-POS-477dc5b7-1,,,0.289492916958435,,,0.323872348281018,6.48962612979658,,,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)C1CCNc2ccc(Cl)cc21,ALP-POS-477dc5b7-2,ALP-POS-477dc5b7-2,,,0.720403461534071,,,0.258756865710846,6.58710811805376,,,,,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)C1(CCC2CC2)CCOc2ccc(Cl)cc21,ALP-POS-477dc5b7-3,ALP-POS-477dc5b7-3,,,93.92335837548,,,40.7111309604709,4.39028683269627,,,,,False,False,3-aminopyridine-like,
C[C@@H]1C[C@@H](C(=O)Nc2cncc3ccccc23)c2cc(Cl)ccc2O1,EDJ-MED-e4b030d8-2,EDJ-MED-e4b030d8-2,,,,,,0.231301767856905,6.63582104787113,,,,,False,False,3-aminopyridine-like,
C[C@H]1C[C@@H](C(=O)Nc2cncc3ccccc23)c2cc(Cl)ccc2O1,EDJ-MED-e4b030d8-3,EDJ-MED-e4b030d8-3,,,,,,20.0766576250445,4.69730858713571,,,,,False,False,3-aminopyridine-like,
COc1cc(Cl)cc2c1OCC[C@H]2C(=O)Nc1cncc2ccccc12,EDJ-MED-e4b030d8-7,EDJ-MED-e4b030d8-7,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1c(Cl)ccc2c1[C@H](C(=O)Nc1cncc3ccccc13)CCO2,EDJ-MED-e4b030d8-8,EDJ-MED-e4b030d8-8,,,,,,3.66880944274428,5.43547484482999,,,,,False,False,3-aminopyridine-like,
C[C@H]1COc2ccc(Cl)cc2[C@@H]1C(=O)Nc1cncc2ccccc12,EDJ-MED-e4b030d8-11,EDJ-MED-e4b030d8-11,,,0.163838978664385,,,0.168630133231859,6.77306481685843,,,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)[C@@H]1COc2ccc(Cl)cc2C1,EDJ-MED-e4b030d8-12,EDJ-MED-e4b030d8-12,,,3.55605049566827,,,7.46,,,,,,False,False,,
C[C@@]1(C(=O)Nc2cncc3ccccc23)CCOc2ccc(Cl)cc21,EDJ-MED-e4b030d8-13,EDJ-MED-e4b030d8-13,,,0.338697424222203,,,0.283626273282572,6.54725354142573,,,,,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)C1CCOc2ccc(Br)cc21,MAT-POS-11b63608-1,MAT-POS-11b63608-1,,90.59,1.44280957655627,,,0.850902886213773,6.07012000323875,,,,129.9227336,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)[C@@H](C)OC(F)F,MAT-POS-5d20d11c-1,MAT-POS-5d20d11c-1,,,99.0,,,,,,,,1.182454318,False,False,,
O=C(Cc1cc(Cl)cc2c1OCC2)Nc1cncc2ccccc12,MAT-POS-bbbbc21a-3,MAT-POS-bbbbc21a-3,,78.32,0.491900161130178,,,1.12553511709407,5.94864095031051,,,,349.7825061,False,False,3-aminopyridine-like,x11831
O=C(Nc1cncc2ccccc12)[C@@H]1CCOc2ccc(Cl)cc21,MAT-POS-b3e365b9-1,MAT-POS-b3e365b9-1,,52.82,0.24551638243261,,,0.141182142293249,6.85022023241995,,,,269.2664379,False,False,3-aminopyridine-like,
O=C(Nc1cncc2ccccc12)[C@H]1CCOc2ccc(Cl)cc21,MAT-POS-b3e365b9-2,MAT-POS-b3e365b9-2,,83.315,58.7942997010406,,,49.8,,,,,121.5111553,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)[C@H]1CCOc2ccc(Cl)cc21,MAT-POS-b3e365b9-3,MAT-POS-b3e365b9-3,,,6.37918472226103,,,4.94627841590604,5.30572144173764,,,,152.6262341,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)[C@@H]1CCOc2ccc(Cl)cc21,MAT-POS-b3e365b9-4,MAT-POS-b3e365b9-4,,,99.0,,,99.5,,,,,64.72338001,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nn1nnc2ccccc21,MAT-POS-bfb445d4-2,MAT-POS-bfb445d4-2,,,31.0430348120063,,,5.80242437708152,5.23639051098927,,,,178.5105645,False,False,3-aminopyridine-like,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)[C@H](C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,MAT-POS-f2460aef-1,MAT-POS-f2460aef-1,,100.0,0.414393806500753,,,0.100286852879975,6.99875599714829,,,,91.96853621,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)[C@@H](C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,MAT-POS-f2460aef-2,MAT-POS-f2460aef-2,,100.0,14.4674395678281,,,15.6245734741331,4.80619182936684,,,,140.5035603,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2c[nH]cn2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,MAT-POS-f2460aef-3,MAT-POS-f2460aef-3,,100.0,1.0495685400918,,,0.291719378179007,6.53503472083821,,,,56.89839188,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2ccc(Cl)o2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,MAT-POS-f2460aef-4,MAT-POS-f2460aef-4,,69.315,0.514712537176535,,,0.314847770015297,6.50189937834566,,,,0.0,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2cn[nH]c2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,MAT-POS-f2460aef-5,MAT-POS-f2460aef-5,,100.0,4.8354868722776,,,5.83005522359895,5.23432733148615,,,,126.0295659,False,False,Ugi,
CC(C)C[C@H](NC(=O)OCc1ccccc1)C(=O)N[C@@H](CC1CCNC1=O)C(O)S(=O)(=O)O,JOH-MSK-46727e7b-1,JOH-MSK-46727e7b-1,,,,,,0.00975866747861624,8.01060948009895,,,,,False,False,,
CN(C)c1ccc(N(Cc2ccn[nH]2)C(=O)Cn2nnc3ccccc32)cc1,PET-UNK-7374c256-2,PET-UNK-7374c256-2,,,90.7575726862538,,,15.9360966541782,4.79761804486861,,,,97.84809963,False,False,3-aminopyridine-like,x11797
Cc1noc(COc2cc(Cl)cc(CC(=O)Nc3cnccc3C)c2)n1,CHO-MSK-6e55470f-5,CHO-MSK-6e55470f-5,,,24.258437305056,,,23.9245321229901,4.62115654669179,,,,347.7548031,False,False,3-aminopyridine-like,x11723
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2nnc(C3CCCCC3)o2)c1,CHO-MSK-6e55470f-7,CHO-MSK-6e55470f-7,,100.0,13.3323922112639,,,20.6463997946966,4.6851556672817,,,,295.1226836,False,False,3-aminopyridine-like,
COc1cc(COc2cc(Cl)cc(CC(=O)Nc3cnccc3C)c2)ccc1OC(F)F,CHO-MSK-6e55470f-14,CHO-MSK-6e55470f-14,,,7.39426368864955,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
CCOC(=O)c1c(COc2cc(Cl)cc(CC(=O)Nc3cnccc3C)c2)oc2ccccc12,CHO-MSK-6e55470f-17,CHO-MSK-6e55470f-17,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2cc(-c3ccc(Cl)cc3)no2)c1,CHO-MSK-6e55470f-19,CHO-MSK-6e55470f-19,,41.78,48.7708834296308,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2ccc(OCc3ccccc3F)cc2)c1,CHO-MSK-6e55470f-21,CHO-MSK-6e55470f-21,,,99.0,,,,,,,,,False,False,3-aminopyridine-like,
COc1ccc(-c2cc(COc3cc(Cl)cc(CC(=O)Nc4cnccc4C)c3)on2)cc1,CHO-MSK-6e55470f-22,CHO-MSK-6e55470f-22,,67.345,13.7881333585795,,,62.7319770892303,4.20251102482657,,,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2nn(C(=O)OC(C)(C)C)c3ccccc23)c1,CHO-MSK-6e55470f-24,CHO-MSK-6e55470f-24,,,99.0,,,99.5,,,,,52.67862991,False,False,3-aminopyridine-like,
CN(C)c1ccc(N(Cc2cscn2)C(=O)Cn2nnc3ccccc32)cc1,ALP-POS-87c86d55-1,ALP-POS-87c86d55-1,,,14.2969782860163,,,4.85167897949968,5.31410794276923,,,,,False,False,3-aminopyridine-like,
CCC(=O)Nc1ccc(N(Cc2cscn2)C(=O)Cn2nnc3ccccc32)cc1,ALP-POS-87c86d55-2,ALP-POS-87c86d55-2,,,,,,24.9602678738497,4.60275075811179,,,,,False,False,3-aminopyridine-like,
O=C1OC(c2cccs2)=N/C1=C\c1ccc(N2CCOCC2)s1,MAT-POS-fa06b69f-6,MAT-POS-fa06b69f-6,,91.695,0.706178521208012,,,0.695682513663216,6.1575889127197,,,,,False,False,,
COc1ccc(C(Cc2ccsc2)C(=O)Nc2n[nH]c3ccccc23)cc1,ALP-POS-a3de0cb1-3,ALP-POS-a3de0cb1-3,,,99.0,,,99.5,,,,,45.6428804,False,False,3-aminopyridine-like,
Cc1ccc(C(Cc2cnn(C)c2)C(=O)Nc2n[nH]c3ccccc23)cc1,ALP-POS-a3de0cb1-5,ALP-POS-a3de0cb1-5,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
CN(C)c1ccc(C(Cc2ccsc2)C(=O)Nn2cnc3ccccc32)cc1,ALP-POS-a3de0cb1-7,ALP-POS-a3de0cb1-7,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
CN(C)c1ccc(C(Cc2ccsc2)C(=O)Nc2nnc3ccccn23)cc1,ALP-POS-a3de0cb1-10,ALP-POS-a3de0cb1-10,,,99.0,,,99.5,,,,,72.25819508,False,False,3-aminopyridine-like,
O=C(Nn1cnc2ccccc21)C(Cc1cccc(Cl)c1)c1ccc(N2CCOCC2)cc1,ALP-POS-a3de0cb1-12,ALP-POS-a3de0cb1-12,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
O=C(Nn1nnc2ccccc21)C(Cc1cccc(Cl)c1)c1ccc(N2CCCCC2=O)cc1,ALP-POS-a3de0cb1-13,ALP-POS-a3de0cb1-13,,,81.8242006260075,,,50.9204838311659,4.29310747846286,,,,197.0523702,False,False,3-aminopyridine-like,
COc1ccc(C(Cc2cnn(C)c2)C(=O)Nc2c[nH]c3ccccc23)cc1,ALP-POS-a3de0cb1-14,ALP-POS-a3de0cb1-14,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
COc1ccc(N(Cc2ccccc2)C(=O)Cc2c[nH]c3ccccc23)cc1,ALP-POS-a3de0cb1-15,ALP-POS-a3de0cb1-15,,,99.0,,,99.5,,,,,59.1451194,False,False,3-aminopyridine-like,
O=C1CCCCN1c1ccc(N(Cc2ccccc2)C(=O)Cc2n[nH]c3ccccc23)cc1,ALP-POS-a3de0cb1-16,ALP-POS-a3de0cb1-16,,,,,,39.4352117028288,4.404115823378,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1nnn2ccccc12)N(Cc1ccccc1)c1ccc(N2CCCCC2)cc1,ALP-POS-8ed8d9ec-13,ALP-POS-8ed8d9ec-13,,,,,,99.5,,,,,,False,False,3-aminopyridine-like,
CC(=O)N1CCN(CC(=O)Nc2cncc3ccccc23)CC1,ALP-POS-6747fa38-1,ALP-POS-6747fa38-1,,42.445,72.5481524161938,,,71.6880958870563,,,,,134.1778527,False,False,3-aminopyridine-like,x11541
COC(=O)C(C(=O)Nc1cnccc1C)c1cccc(Cl)c1,MAT-POS-1e5f28a7-1,MAT-POS-1e5f28a7-1,,,17.0913969381816,,,23.7122950305224,4.62502641013587,,,,146.8481866,False,False,3-aminopyridine-like,x11488
O=C(Nc1cncc2ccccc12)C1COc2ccc(Cl)cc21,MAT-POS-f7918075-2,MAT-POS-f7918075-2,,76.965,0.509058523942252,,,0.764138838013884,6.11682772636506,,,,170.3706498,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2ccncc12,MAT-POS-f7918075-5,MAT-POS-f7918075-5,,,2.13050080931241,,,4.2732635771199,5.36924031884712,,,,231.399102,False,False,3-aminopyridine-like,x11499
O=C(Cc1cccc(Cl)c1)Nc1cncc2nc[nH]c12,MAT-POS-f7918075-8,MAT-POS-f7918075-8,,79.45,7.96693326437447,,,13.260878543169,4.87742770264231,,,,255.3975034,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(Cc1ccsc1)c1ccc(N2CCOCC2)cc1,ALP-POS-6d04362c-4,ALP-POS-6d04362c-4,,,,,,11.6228762710328,4.9346863853653,,,,,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(Cc1ccccc1)c1ccc(N2CCOCC2)cc1,ALP-POS-6d04362c-5,ALP-POS-6d04362c-5,,,,,,19.761051641457,4.70418994689775,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2ccc(C3CC3(F)F)cc2)c1,MAT-POS-f42f3716-1,MAT-POS-f42f3716-1,,,2.83199981233682,,,8.4388464044622,5.07371691764192,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2ccc(S(C)(=O)=O)cc2Cl)c1,MAT-POS-f42f3716-2,MAT-POS-f42f3716-2,,,19.5479753444984,,,99.5,,,,,260.1405099,False,False,3-aminopyridine-like,
COC(=O)c1ccc(-c2cc(Cl)cc(CC(=O)Nc3cnccc3C)c2)c(OC)c1,MAT-POS-f42f3716-3,MAT-POS-f42f3716-3,,,11.9880261374133,,,9.61900445389994,5.01686987417332,,,,257.4641926,False,False,3-aminopyridine-like,
CCc1cc(F)ccc1-c1cc(Cl)cc(CC(=O)Nc2cnccc2C)c1,MAT-POS-f42f3716-4,MAT-POS-f42f3716-4,,,26.0030085902275,,,31.5625341311681,4.50082813489861,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2ccc(C3(C)CCO3)cc2)c1,MAT-POS-f42f3716-5,MAT-POS-f42f3716-5,,,15.2682137300019,,,8.95275099425365,5.04804349451139,,,,221.4279091,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2ccc(C)c(F)c2F)c1,MAT-POS-f42f3716-6,MAT-POS-f42f3716-6,,,56.1804820389735,,,31.9195200835421,4.49594364697783,,,,,False,False,3-aminopyridine-like,x11564
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2cnn(C)c2C(F)F)c1,MAT-POS-f42f3716-7,MAT-POS-f42f3716-7,,,16.0044171853473,,,19.2678988431931,4.71516564240527,,,,207.6709809,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(/C=C(/c2ccccc2)C(F)(F)F)c1,MAT-POS-f42f3716-8,MAT-POS-f42f3716-8,,,15.3224521348787,,,22.7683429872964,4.64266857490349,,,,194.265187,False,False,3-aminopyridine-like,
CCOC(=O)c1cc(-c2cc(Cl)cc(CC(=O)Nc3cnccc3C)c2)n[nH]1,MAT-POS-f42f3716-9,MAT-POS-f42f3716-9,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(NC2CCCC2O)c1,MAT-POS-044491d2-1,MAT-POS-044491d2-1,,61.545,38.8559273180772,,,19.7024998044106,4.70547866813353,,,,190.4501844,False,False,3-aminopyridine-like,x11764
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(NC2CCC(F)(F)C2O)c1,MAT-POS-044491d2-2,MAT-POS-044491d2-2,,,25.7053180122178,,,23.0317714669393,4.63767265740141,,,,183.8958181,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(NCC(C)(C)C#N)c1,MAT-POS-044491d2-7,MAT-POS-044491d2-7,,,,,,36.5317412118329,4.43732962752339,,,,,False,False,3-aminopyridine-like,
Cc1cc(C)[n+](C)c(C#N)n1,AAR-RCN-9f0de475-1,AAR-RCN-9f0de475-1,,,99.0,,,99.5,,,,,,False,False,,
COc1cc(OC)[n+](C)c(C#N)n1,AAR-RCN-390aeb1f-1,AAR-RCN-390aeb1f-1,,,99.0,,,99.5,,,,,,False,False,,
O=C(COc1cccc(Cl)c1)Nc1cncc2ccccc12,ALP-POS-f13221e1-2,ALP-POS-f13221e1-2,,,6.0162641495594,,,11.1724691059171,4.95185083757593,,,,208.0993805,False,False,,
O=C(CCc1cccc(Cl)c1)Nc1cncc2ccccc12,ALP-POS-f13221e1-3,ALP-POS-f13221e1-3,,,19.3230329250384,,,20.7934211073791,4.68207405103291,,,,216.0821947,False,False,,
Cc1ccncc1NC(=O)CCc1cccc(Cl)c1,ALP-POS-f13221e1-4,ALP-POS-f13221e1-4,,,99.0,,,99.5,,,,,152.2275907,False,False,,
Cn1cc(NC(=O)Cc2cccc(Cl)c2)c2ccccc2c1=O,MAT-POS-4211dce8-1,MAT-POS-4211dce8-1,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
OCCn1c(CSc2nc3ccccc3o2)nc2ccc(Cl)cc21,MAT-POS-e10a589d-1,MAT-POS-e10a589d-1,,,99.0,,,0.326702579740179,6.48584743619337,,,,28.817657,False,False,,
N#Cc1ncn(CC(=O)Nc2ccc(Br)cc2Cl)n1,MAT-POS-e10a589d-4,MAT-POS-e10a589d-4,,,2.86906590573353,,,15.7308966623793,4.80324652185065,,,,0.0,False,False,3-aminopyridine-like,
Cn1nc(-c2ccc(C(F)(F)F)cc2)nc2c(=O)n(C)c(=O)nc1-2,MAT-POS-1e0c1c67-1,MAT-POS-1e0c1c67-1,,,99.0,,,2.40060245811437,5.61967975353813,,,,0.0,False,False,,
C[n+]1ccn(CCCc2cccc(Cl)c2)c1C#N,AAR-RCN-dbf5c5ee-1,AAR-RCN-dbf5c5ee-1,,,99.0,,,99.5,,,,,,False,False,,
C[n+]1ccn(CCc2cccc(Cl)c2)c1C#N,AAR-RCN-521d1733-1,AAR-RCN-521d1733-1,,,,,,99.5,,,,,,False,False,,
N#Cc1nccn1CCCc1cccc(Cl)c1,AAR-RCN-845f9611-1,AAR-RCN-845f9611-1,,,99.0,,,99.5,,,,,,False,False,,
CC(Cn1ccnc1C#N)c1cccc(Cl)c1,AAR-RCN-78cf61f7-1,AAR-RCN-78cf61f7-1,,,99.0,,,99.5,,,,,,False,False,,
CC1(C)OB(c2cnc(C#N)nc2)OC1(C)C,AAR-RCN-67438d21-1,AAR-RCN-67438d21-1,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1nccc(Cl)n1,AAR-RCN-37d0aa00-1,AAR-RCN-37d0aa00-1,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1ncc(Cl)cn1,AAR-RCN-934be69e-1,AAR-RCN-934be69e-1,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1ncc(F)cn1,AAR-RCN-ec065b93-1,AAR-RCN-ec065b93-1,,,99.0,,,99.5,,,,,,False,False,,
Cc1cc(C)nc(C#N)n1,AAR-RCN-8752a6eb-1,AAR-RCN-8752a6eb-1,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1nccn1CCc1cccc(Cl)c1,AAR-RCN-28a8122f-1,AAR-RCN-28a8122f-1,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1ncc(Br)cn1,AAR-RCN-98de6bc7-1,AAR-RCN-98de6bc7-1,,,99.0,,,99.5,,,,,,False,False,,
O=C(Cc1cccc(Cl)c1)Nc1cncc2cnccc12,MAT-POS-bb423b95-1,MAT-POS-bb423b95-1,,,3.70893090095161,,,7.94165822521731,5.10008880703492,,,,278.441398,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2cccnc12,MAT-POS-bb423b95-2,MAT-POS-bb423b95-2,,,6.21925304679007,,,7.01875264650223,5.15374006263866,,,,264.3509472,False,False,3-aminopyridine-like,
CC(C)c1ccncc1NC(=O)Cc1cccc(Cl)c1,MAT-POS-bb423b95-5,MAT-POS-bb423b95-5,,,26.3771424007404,,,19.5089876933868,4.70976526523296,,,,262.6559763,False,False,3-aminopyridine-like,
CN(C(=O)Cc1cccc(Cl)c1)c1cncc2ccccc12,MAT-POS-bb423b95-7,MAT-POS-bb423b95-7,,,48.193545284778,,,34.3682484253434,4.46384260107756,,,,17.29480589,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2c(Cl)cccc12,MAT-POS-bb423b95-9,MAT-POS-bb423b95-9,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1cc2c(cc1C)C(C(=O)N1CCCCC1c1cn[nH]c1)CO2,MAT-POS-6da3605a-1,MAT-POS-6da3605a-1,,,99.0,,,99.5,,,,,0.0,False,False,,
OC(Cc1cccc(Cl)c1)Cn1cncn1,MAT-POS-6da3605a-2,MAT-POS-6da3605a-2,,,99.0,,,65.3053608779243,4.1850511662879,,,,28.66056322,False,False,,x11426
COc1cccc(Oc2cc(Cl)cc(NC(=O)Cc3cncc4ccccc34)c2)n1,MAT-POS-6344a35d-1,MAT-POS-6344a35d-1,,,1.00390314010865,,,3.78368589697231,5.42208492376964,,,,0.0,False,False,3-aminopyridine-like,x11642
O=C(Cc1cccc(Cl)c1)NC1C(=O)Nc2ccccc21,VLA-UCB-1dbca3b4-1,VLA-UCB-1dbca3b4-1,,,99.0,,,99.5,,,,,22.49648484,False,False,Ugi,
O=C(Nc1cncc2ccccc12)C1CCOc2ccc(Cl)cc21,VLA-UCB-1dbca3b4-15,VLA-UCB-1dbca3b4-15,,,0.423959622456685,,,0.359483298488288,6.44432128203456,,,,91.33890995,False,False,3-aminopyridine-like,x11498
O=C(Cc1cc(Cl)cc(OC2CCC(=O)N2)c1)Nc1cncc2ccccc12,MAT-POS-9ff17035-1,MAT-POS-9ff17035-1,,27.42,,,,85.8740204655224,4.06613820374718,,,,252.4098345,False,False,3-aminopyridine-like,
O=C(Cc1cc(Cl)cc(Oc2cccc(=O)[nH]2)c1)Nc1cncc2ccccc12,MAT-POS-9ff17035-2,MAT-POS-9ff17035-2,,41.805,,,,1.97563074661534,5.70429422356056,,,,269.0180022,False,False,3-aminopyridine-like,
O=C(Cc1cc(Cl)cc(Oc2cccnc2)c1)Nc1cncc2ccccc12,MAT-POS-9ff17035-3,MAT-POS-9ff17035-3,,,1.47558605118895,,,1.13939201282262,5.94332682928799,,,,193.1921336,False,False,3-aminopyridine-like,
C=CC(=O)N(Cc1ccccc1Cl)C(C(=O)NC)c1cncc2ccccc12,NIR-WEI-f9286bb6-1,NIR-WEI-f9286bb6-1,,,,,,99.5,,,,,,True,False,Ugi,
C=CC(=O)N(Cc1ccccc1Cl)C(C(=O)NC(C)(C)C)c1cccnc1,NIR-WEI-f9286bb6-2,NIR-WEI-f9286bb6-2,,,99.0,,,99.5,,,,,,True,False,Ugi,
C=CC(=O)N(Cc1ccccc1Cl)C(C(=O)NC)c1cccnc1,NIR-WEI-f9286bb6-3,NIR-WEI-f9286bb6-3,,,99.0,,,99.5,,,,,,True,False,Ugi,
C=CC(=O)N(Cc1ccccc1Cl)C(C(=O)NC(C)(C)C)c1cncc2ccccc12,NIR-WEI-f9286bb6-4,NIR-WEI-f9286bb6-4,,,99.0,,,99.5,,,,,,True,False,Ugi,
COc1cc(OC)nc(C#N)n1,AAR-RCN-748c104b-1,AAR-RCN-748c104b-1,,,99.0,,,99.5,,,,,,False,False,,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2ccccc2)cc1,MAT-POS-02ae579f-1,MAT-POS-02ae579f-1,,,99.0,-6.785928,0.0077025,,,,,,,False,False,Ugi,
O=C(Nc1cccnc1)NC1(C#Cc2c[nH]cn2)CC1,MAT-POS-02ae579f-2,MAT-POS-02ae579f-2,,,44.5351836735718,0.69515305,2.287651,,,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2ncccc12,MIC-UNK-08cd9c58-1,MIC-UNK-08cd9c58-1,,,57.9270096444696,,,67.1123602063983,4.17319748765382,,,,303.559691,False,False,3-aminopyridine-like,
CC1CCNC(=O)C1NC(=O)Cc1cccc(Cl)c1,MAT-POS-0bc33984-1,MAT-POS-0bc33984-1,,,99.0,,,43.7142909815475,4.35937656120327,,,,9.130048606,False,False,Ugi,
CC1(NC(=O)Cc2cccc(Cl)c2)CCNC1=O,MAT-POS-0bc33984-2,MAT-POS-0bc33984-2,,,99.0,,,99.5,,,,,12.54507529,False,False,Ugi,
O=C(Cc1cccc(Cl)c1)Nc1cnc2ccccn12,PET-UNK-8df914d1-2,PET-UNK-8df914d1-2,,,,,,8.03394500289595,5.0950711455967,,,,151.0962581,False,False,3-aminopyridine-like,x11454
Cn1cncc1NC(=O)Cc1cccc(Cl)c1,PET-UNK-8df914d1-4,PET-UNK-8df914d1-4,,,99.0,,,93.8839238811251,4.02740876734456,,,,161.9575062,False,False,3-aminopyridine-like,x11473
O=C(Nc1cncc2ccccc12)N(CCC1CCCCC1)c1cccc(Cl)c1,EDJ-MED-c314995a-1,EDJ-MED-c314995a-1,,,0.98090679402676,,,0.260666994694823,6.58391395513528,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2c1OCCC2,EDJ-MED-976da9a6-1,EDJ-MED-976da9a6-1,,,,,,10.0760908456924,4.99670792557199,,,,,False,False,3-aminopyridine-like,
CC(=O)NC(C)c1cc(Cl)cc(-c2ccc(S(N)(=O)=O)cc2)c1,EDJ-MED-8698005e-1,EDJ-MED-8698005e-1,,,,,,99.5,,,,,40.50703846,False,False,,
CCC(=O)Nc1ccc(N(C)C(=O)Cn2nnc3ccccc32)cc1,EDJ-MED-06d94977-1,EDJ-MED-06d94977-1,,,99.0,,,99.5,,,,,145.0832292,False,False,3-aminopyridine-like,
CN(Cc1cccc(Cl)c1)C(=O)Cn1nnc2ccccc21,EDJ-MED-06d94977-2,EDJ-MED-06d94977-2,,,99.0,,,99.5,,,,,149.1940157,False,False,,x11432
C#Cc1cccc(CC(=O)Nc2cncc3ccccc23)c1,PET-UNK-c9c1e0d8-2,PET-UNK-c9c1e0d8-2,,,,,,9.38335267142178,5.0276419604968,,,,218.8888101,False,False,3-aminopyridine-like,x11458
O=C1C(c2cccc(Cl)c2)CCN1c1cncc2ccccc12,PET-UNK-c9c1e0d8-4,PET-UNK-c9c1e0d8-4,,,0.865708218995716,,,1.26810244659748,5.89684565954992,,,,46.43278892,False,False,3-aminopyridine-like,
COc1ccc(Cl)cc1CC(=O)Nc1cncc2ccccc12,MAT-POS-3b92565d-1,MAT-POS-3b92565d-1,,79.31,1.34684352431561,,,1.20235588644035,5.91996696607632,,,,155.5652747,False,False,3-aminopyridine-like,
O=C(Cc1cc(Cl)cc(OC2CC(=O)N2)c1)Nc1cc(=O)[nH]c2ccccc12,MAT-POS-3b92565d-6,MAT-POS-3b92565d-6,,,99.0,,,83.2810282152651,4.07945392152034,,,,205.5116883,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2ncc[nH]2)c1,RAL-THA-6b94ceba-1,RAL-THA-6b94ceba-1,,,99.0,,,99.5,,,,,40.40905602,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OCc2ncn[nH]2)c1,RAL-THA-6b94ceba-2,RAL-THA-6b94ceba-2,,,81.0153491822493,,,37.0307548055458,4.43143743554595,,,,,False,False,3-aminopyridine-like,
CC(=O)NCc1cc(Cl)cc(CC(=O)Nc2cnccc2C)c1,RAL-THA-6b94ceba-5,RAL-THA-6b94ceba-5,,,55.5209755206289,,,41.3300365217479,4.38373421094896,,,,195.3710064,False,False,3-aminopyridine-like,x11801
CNC(=O)c1cc(Cl)cc(CC(=O)Nc2cnccc2C)c1,RAL-THA-6b94ceba-7,RAL-THA-6b94ceba-7,,,43.8929194412483,,,46.3046483578556,4.33437540952556,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(-c2ncc[nH]2)c1,RAL-THA-6b94ceba-9,RAL-THA-6b94ceba-9,,,99.0,,,99.5,,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(CNS(C)(=O)=O)c1,RAL-THA-6b94ceba-12,RAL-THA-6b94ceba-12,,,32.2114042831828,,,16.5862090330616,4.78025286558259,,,,233.0961775,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(S(N)(=O)=O)c1,RAL-THA-6b94ceba-13,RAL-THA-6b94ceba-13,,63.995,13.0920597103547,,,14.6132551725431,4.83525303211452,,,,194.8069664,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cncc2c1CCCC2,EDJ-MED-a364e151-1,EDJ-MED-a364e151-1,,,1.84189968986135,,,99.5,,,,,251.4942926,False,False,3-aminopyridine-like,x11431
COc1ccc2c(c1F)NC(=O)C2=O,LOR-NOR-f9b26152-1,LOR-NOR-f9b26152-1,,7.79448934601614,,-1.1490525,3.0164465,,,,,,0.0,False,False,Isatins,
COc1cccc(C2=N/C(=C/c3sccc3C)C(=O)O2)c1,MAT-POS-ea426761-9,MAT-POS-ea426761-9,,77.585,5.07117256469473,,,1.17008367822022,5.9317830786899,,,,,False,False,,
CCCCc1nc(-c2nccn2CC(F)(F)F)c[nH]1,MAT-POS-ea426761-49,MAT-POS-ea426761-49,,,99.0,,,23.0520465897136,4.63729051135187,,,,,False,False,,
CCCCc1nc(-c2nccn2CCc2ccccn2)c[nH]1,MAT-POS-ea426761-52,MAT-POS-ea426761-52,,,99.0,,,21.7432931923489,4.66267467796128,,,,,False,False,,
CCCCc1nc(-c2nccn2Cc2ccoc2)c[nH]1,MAT-POS-ea426761-53,MAT-POS-ea426761-53,,,,,,14.3421475927193,4.84338581255709,,,,,False,False,,
O=C(Cc1cccc(Cl)c1)Nc1nncc2ccccc12,EDJ-MED-50fe53e8-1,EDJ-MED-50fe53e8-1,,,,,,21.6513749569535,4.66451451883685,,,,261.9718886,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cnnc2ccccc12,EDJ-MED-50fe53e8-2,EDJ-MED-50fe53e8-2,,,99.0,,,99.5,,,,,202.3693217,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1ncn2ccccc12,EDJ-MED-50fe53e8-3,EDJ-MED-50fe53e8-3,,,99.0,,,99.5,,,,,215.3454362,False,False,3-aminopyridine-like,x11493
COc1ccc2cncc(NC(=O)Cc3cccc(Cl)c3)c2c1,EDJ-MED-00c1612e-1,EDJ-MED-00c1612e-1,,,0.549993865056918,,,0.897800405241959,6.04682020290596,,,,122.7303488,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cnccc1-c1ccccc1,ALP-POS-0c2c77e1-1,ALP-POS-0c2c77e1-1,,,25.1337812588461,,,40.8917363574677,4.38836444790846,,,,198.7395844,False,False,3-aminopyridine-like,
O=C(Cc1cc(Cl)cc(OC2CC(=O)N2)c1)Nc1cncc2ccccc12,ALP-POS-3b848b35-2,ALP-POS-3b848b35-2,,,0.157256567141676,,,0.273736533581856,6.56266723666304,,,,123.3392485,False,False,3-aminopyridine-like,
CC(C)(C)c1ccc(N(C(=O)c2ccco2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,LON-WEI-2e27a2e5-1,LON-WEI-2e27a2e5-1,,,0.452567910973816,,,2.53315524259927,5.59633819396853,,,,0.0,False,False,Ugi,
CC(C)(C)c1ccc(N(C(=O)c2cccnc2)C(C(=O)NCCc2cccc(F)c2)c2cccnc2)cc1,LON-WEI-2e27a2e5-2,LON-WEI-2e27a2e5-2,,,99.0,-5.553523,-6.337255,,,,,,,False,False,Ugi,
Cn1cc(NC(=O)Nc2ccccn2)c2ccccc2c1=O,MAT-POS-af71705c-1,MAT-POS-af71705c-1,,0.0,,-2.1668265,-0.72719225,,,,,,0.0,False,False,3-aminopyridine-like,
CC(C)Cn1cc(NC(=O)NC2=NN(c3ccccc3)CC2)c2ccccc2c1=O,MAT-POS-af71705c-2,MAT-POS-af71705c-2,,-5.9729374959991,,1.3688324,5.448779,,,,,,,False,False,3-aminopyridine-like,
CNc1ccc(N(C(=O)Cn2nnc3ccccc32)c2cccc(Cl)c2)cc1,MAT-POS-06036648-5,MAT-POS-06036648-5,,,,,,5.33746386623639,5.27266505206008,,,,,False,False,3-aminopyridine-like,
COC(=O)C(c1ccccc1Cl)N1CCC(S)/C(=C/C(=O)O)C1,JOH-UNI-591f77bd-1,JOH-UNI-591f77bd-1,,,99.0,-2.050877,1.772847275,,,,,,,False,False,,
O=C(Nc1nncn1C1CC1)C1CCOc2ccccc21,EDJ-MED-0e996074-1,EDJ-MED-0e996074-1,,,99.0,-1.26865595,2.1527435,,,,,,0.0,False,False,3-aminopyridine-like,x11159
C=CC(=O)N(Cc1cccc(Cl)c1)C(C(=O)NCCc1cccc(F)c1)c1cnccc1C,MAT-POS-c0143b99-1,MAT-POS-c0143b99-1,,,99.0,,,99.5,,,,,,True,False,Ugi,
CC(C)(C)NC(=O)C(Nc1ccc(CCC#N)cc1)c1cccnc1,MAT-POS-3d050446-1,MAT-POS-3d050446-1,0.0,,,1.817219,14.20962,,,0.99,0.99,,,False,False,,
COc1ccc(Cl)cc1OCCNC(=O)c1cc(=O)[nH]c2ccccc12,ALP-POS-05819dc4-1,ALP-POS-05819dc4-1,,,0.691763482954651,,,99.5,,,,,,False,False,quinolones,
Cc1ccncc1OCCNC(=O)C(C)(C)c1cccc(Cl)c1,WIL-UNI-2e73223c-4,WIL-UNI-2e73223c-4,,,99.0,,,99.5,,,,,29.96854938,False,False,,
Cc1ccncc1NC(=O)C(C(=O)c1cc(=O)[nH]c2ccccc12)c1cccc(Cl)c1,ALP-POS-ddb41b15-1,ALP-POS-ddb41b15-1,,,22.8724126543909,,,15.7999881042112,4.80134324002516,,,,0.0,False,False,3-aminopyridine-like,
COc1cccc(CCN(C(=O)c2cc(=O)[nH]c3ccccc23)c2cccc(Cl)c2)c1,ALP-POS-ddb41b15-4,ALP-POS-ddb41b15-4,,,99.0,,,4.07314444816202,5.3900701880168,,,,94.31949275,False,False,quinolones,
Cn1c(C(NC(=O)Cc2cc3ccccc3[nH]2)c2cccc(Cl)c2)nc2ccccc21,ALP-POS-ddb41b15-8,ALP-POS-ddb41b15-8,,,31.3591677594536,,,99.5,,,,,0.0,False,False,,
COc1cccc(C(NC(=O)Cc2cccc(Cl)c2)c2nc3ccccc3[nH]2)c1,ALP-POS-ddb41b15-9,ALP-POS-ddb41b15-9,,,,,,99.5,,,,,38.22496524,False,False,,
O=C1CC(NC(=O)Cc2cccc(Cl)c2)C(=O)N1,MIC-UNK-fc94cdb5-1,MIC-UNK-fc94cdb5-1,,,99.0,,,99.5,,,,,14.82588362,False,False,Ugi,
O=C(Cc1cccc(Cl)c1)NC1CCCNC1=O,MIC-UNK-4c7b8ba7-1,MIC-UNK-4c7b8ba7-1,,,99.0,,,99.5,,,,,0.0,False,False,Ugi,
O=C1CC(NC(=O)Cc2cccc(Cl)c2)CN1,MIC-UNK-42806bd5-2,MIC-UNK-42806bd5-2,,,99.0,,,,,,,,0.0,False,False,3-aminopyridine-like,
O=C1Nc2cc(N3CCCC3)ccc2C1=O,LOR-NOR-30067bb9-1,LOR-NOR-30067bb9-1,,0.0,,7.4592515,37.262335,,,,,,0.0,False,False,Isatins,
Cc1cccc(COC(=O)c2cccc3c2NC(=O)C3=O)c1,LOR-NOR-30067bb9-2,LOR-NOR-30067bb9-2,,83.6881761292176,17.287607689674,-1.0989013,0.0383509,,,,,,136.0189617,False,False,Isatins,
O=C1C(=O)N(CCCOc2ccc(Cl)cc2)c2ccccc21,LOR-NOR-30067bb9-3,LOR-NOR-30067bb9-3,,7.22822162612196,,-0.218305185,3.4707575,,,,,,236.3758869,False,False,Isatins,
COc1ccccc1OCCN1C(=O)C(=O)c2cc(Br)cc(C)c21,LOR-NOR-30067bb9-4,LOR-NOR-30067bb9-4,,48.0703003527665,,-2.6358875,-0.70654175,,,,,,,False,False,Isatins,
Cc1ccc(OCCN2C(=O)C(=O)c3cccc(Cl)c32)cc1,LOR-NOR-30067bb9-5,LOR-NOR-30067bb9-5,,77.0005936615092,2.14630206011913,0.3156575,5.6538095,,,,,,78.2365337,False,False,Isatins,
CCOc1ccccc1CN1C(=O)C(=O)c2cc(Br)ccc21,LOR-NOR-30067bb9-6,LOR-NOR-30067bb9-6,,72.1822186261689,12.40770499455,0.56641345,3.6403865,,,,,,429.5403518,False,False,Isatins,
COc1ccc(CN2C(=O)C(=O)c3cc(Br)cc(C)c32)cc1OC,LOR-NOR-30067bb9-7,LOR-NOR-30067bb9-7,,99.2708394698826,1.23059687370182,-2.837967,0.559038305,,,,,,43.85132878,False,False,Isatins,
Cc1cccc(NC(=O)CN2C(=O)C(=O)c3ccccc32)c1,LOR-NOR-30067bb9-8,LOR-NOR-30067bb9-8,,53.6831043978543,42.3633050879897,-4.736337,-1.4204585,,,,,,56.99345388,False,False,Ugi,
CCc1cccc(CC)c1NC(=O)CN1C(=O)C(=O)c2cc(OC)ccc21,LOR-NOR-30067bb9-9,LOR-NOR-30067bb9-9,,12.9625676671743,,-6.583081,-0.84077,,,,,,48.53449884,False,False,Ugi,
N#Cc1ccc(CN2C(=O)C(=O)c3cccc(Br)c32)c(F)c1,LOR-NOR-30067bb9-10,LOR-NOR-30067bb9-10,,72.113644347676,14.2904857819151,-1.68449,-0.39088455,,,,,,80.68576155,False,False,Isatins,
N#Cc1cccc(CN2C(=O)C(=O)c3cccc(Br)c32)c1,LOR-NOR-30067bb9-11,LOR-NOR-30067bb9-11,,91.1822971287567,0.0170131187483226,-5.4237035,-2.3821817,,,,,,82.10272751,False,False,Isatins,
CC(C)(C)NC(=O)CN1C(=O)C(=O)c2cccc(Br)c21,LOR-NOR-30067bb9-12,LOR-NOR-30067bb9-12,,0.0,,-2.411682,1.27590535,,,,,,0.0,False,False,Ugi,
O=C1Nc2ccc(OCCF)cc2C1=O,LOR-NOR-30067bb9-13,LOR-NOR-30067bb9-13,,56.1676041500567,45.2373840282432,-6.8589125,-2.9249945,,,,,,0.0,False,False,Isatins,
COC(=O)c1cc(Br)cc2c1NC(=O)C2=O,LOR-NOR-30067bb9-15,LOR-NOR-30067bb9-15,,61.7045178833531,42.332413548167,-5.733461,-5.375027,,,,,,111.5107045,False,False,Isatins,
N#CCCCOC(=O)c1cccc2c1NC(=O)C2=O,LOR-NOR-30067bb9-16,LOR-NOR-30067bb9-16,,0.0,,-3.6492365,-1.219854,,,,,,0.0,False,False,Isatins,
Cc1cccc(C)c1NC(=O)CN1C(=O)C(=O)c2ccccc21,LOR-NOR-30067bb9-17,LOR-NOR-30067bb9-17,,0.0,,-5.560882,-2.0886498,,,,,,37.73348072,False,False,Ugi,
O=C1C(=O)N(Cc2ncon2)c2ccc(Br)cc21,LOR-NOR-30067bb9-18,LOR-NOR-30067bb9-18,,94.0515123163933,3.79449231210987,-1.8791945,-2.395457,,,,,,101.1489858,False,False,Isatins,
O=C1CC(Oc2cc(Cl)cc(CC(=O)Nn3cnc4ccccc4c3=O)c2)N1,JAN-GHE-74b8b0cb-1,JAN-GHE-74b8b0cb-1,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
O=C1CC(Oc2cc(Cl)cc(CC(=O)Nn3cnc4ccccc43)c2)N1,MAT-POS-c478e61b-1,MAT-POS-c478e61b-1,,,99.0,,,82.1185141893301,4.08555891713404,,,,34.16426593,False,False,3-aminopyridine-like,
COc1cc(Cl)cc(CC(=O)Nc2cnccc2C)c1,MAT-POS-c9973a83-1,MAT-POS-c9973a83-1,,,43.6028044902446,24.617285,48.298705,36.7822826346147,4.43436132281799,,,,240.4301686,False,False,3-aminopyridine-like,x11271
Cc1nnc(NC(=O)C2COc3ccc(Cl)cc32)n1C1CC1,JAG-UCB-47403a7c-1,JAG-UCB-47403a7c-1,,0.0,,-63.170465,-2.4054615,,,,,,43.92437605,False,False,3-aminopyridine-like,
O=C(COc1ccccc1F)Nc1ncnc2[nH]cnc12,COM-UCB-8c7d23dc-1,COM-UCB-8c7d23dc-1,,,99.0,-6.5428075,-3.69242,,,,,,0.0,False,False,,
O=C1C(Nc2ncnc3[nH]cnc23)CCN1Cc1ccccc1,COM-UCB-8c7d23dc-6,COM-UCB-8c7d23dc-6,,,99.0,-6.2633755,-5.3573265,,,,,,0.0,False,False,,
Cn1c(-c2ccc(NC(=O)C3CCCCC(=O)N3)cc2)nc2ccccc21,COM-UCB-8c7d23dc-7,COM-UCB-8c7d23dc-7,,,99.0,-3.326542,-2.9704775,,,,,,0.0,False,False,Ugi,
Cc1[nH]c2ncnc(NC(=O)c3cc4ccccc4c(=O)o3)c2c1C,COM-UCB-8c7d23dc-12,COM-UCB-8c7d23dc-12,,,99.0,-7.3240935,-4.980234,,,,,,,False,False,,
O=C1CCCCC(C(=O)Nc2ccc(-c3nc[nH]n3)cc2F)N1,COM-UCB-8c7d23dc-13,COM-UCB-8c7d23dc-13,,,99.0,-4.074652,-3.070475,,,,,,0.0,False,False,Ugi,
O=C(Nc1c[nH]nc1-c1ccccn1)c1cccc2nccn12,COM-UCB-8c7d23dc-15,COM-UCB-8c7d23dc-15,,,99.0,2.589647,9.0147005,,,,,,0.0,False,False,,
Cc1[nH]c2ncnc(NC(=O)C3CCN(c4ccc(Cl)cn4)CC3)c2c1C,COM-UCB-8c7d23dc-16,COM-UCB-8c7d23dc-16,,,99.0,-8.154911,-5.2087325,,,,,,0.0,False,False,,
Cc1[nH]c2ncnc(NC(=O)c3cccc4c3oc(=O)n4C)c2c1C,COM-UCB-8c7d23dc-18,COM-UCB-8c7d23dc-18,,,,2.858798,6.1040345,,,,,,0.0,False,False,,
COc1c(Cl)cccc1OCCNC(=O)c1cc(=O)[nH]c2ccccc12,ALP-POS-3fc1724e-1,ALP-POS-3fc1724e-1,,,16.5435311000115,,,6.38861008225905,5.19459361746981,,,,125.7627803,False,False,quinolones,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(C2COC2)c1,WIL-MOD-03b86a88-2,WIL-MOD-03b86a88-2,,,56.9033370753229,,,19.0908832386134,4.71917397853234,,,,209.6117354,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OC2COC2)c1,WIL-MOD-03b86a88-4,WIL-MOD-03b86a88-4,,,15.281680336001,,,15.9533573095944,4.79714790774166,,,,201.0454389,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(NS(C)(=O)=O)c1,WIL-MOD-03b86a88-5,WIL-MOD-03b86a88-5,,54.615,,,,21.7971619825337,4.66160004839358,,,,219.6411582,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(NS(N)(=O)=O)c1,WIL-MOD-03b86a88-6,WIL-MOD-03b86a88-6,,87.94,14.4718080952543,,,11.2565912024338,4.94859310558645,,,,214.6891367,False,False,3-aminopyridine-like,x11743
O=C(Nc1nncn1C1CC1)[C@@H]1CCOc2ccc(Cl)cc21,JAG-UCB-119787ef-1,JAG-UCB-119787ef-1,,-10.4420452240504,99.0,-7.384095,19.45136,,,0.99,0.99,99.0,153.5759805,False,False,3-aminopyridine-like,x10898
O=C(Nc1nncn1C1CC1)[C@H]1CCOc2ccc(Cl)cc21,MAT-POS-968e8d9c-1,MAT-POS-968e8d9c-1,,-19.4052100089496,99.0,-13.293248,-7.609566,,,1.01,1.0,99.0,0.0,False,False,3-aminopyridine-like,x10906
CC1(C(=O)Nc2nncn2C2CC2)CCOc2ccccc21,BRU-THA-a358fbdd-2,BRU-THA-a358fbdd-2,,0.0,,-3.0621725,0.0309759999999999,,,,,,0.0,False,False,3-aminopyridine-like,x11233
O=C(Nc1nncn1C1CC1)C1CCOc2c(F)cccc21,BRU-THA-a358fbdd-7,BRU-THA-a358fbdd-7,,,99.0,2.365354,3.561115,,,,,,49.41496453,False,False,3-aminopyridine-like,
Cc1nnc(NC(=O)[C@@H]2COc3ccc(Cl)cc32)n1C1CC1,JAG-UCB-c61058a9-1,JAG-UCB-c61058a9-1,,,,,,,,1.0,1.0,,,False,False,3-aminopyridine-like,
O=C(Nc1cc(=O)[nH]c2ccccc12)C1CCOc2ccc(Cl)cc21,JAG-UCB-c61058a9-45,JAG-UCB-c61058a9-45,,,48.0181836737102,,,99.5,,,,,,False,False,3-aminopyridine-like,
CN(C)S(=O)(=O)c1cccc(C(=O)Nc2c(-c3ccccc3)nc3sccn23)c1,TAT-ENA-80bfd3e5-1,TAT-ENA-80bfd3e5-1,,,99.0,,,0.974820504615991,6.01107534433352,,,,0.0,False,False,,
Cc1c(C(=O)CCl)c2ccccn2c1C(=O)c1ccc(F)cc1,TAT-ENA-80bfd3e5-4,TAT-ENA-80bfd3e5-4,,94.7,0.706488890689948,,,0.719126347692144,6.14319479906801,,,,,False,False,,
CSC1=C(C#N)C2(CCCCC2)C(C#N)=C(NC(=O)CCl)N1,TAT-ENA-80bfd3e5-7,TAT-ENA-80bfd3e5-7,,97.515,1.52251430800769,,,0.745271328270222,6.12768558642244,,,,,False,True,,x11579
Cc1cc(C(=O)CCl)c(C)n1CC1COc2ccccc2O1,TAT-ENA-80bfd3e5-32,TAT-ENA-80bfd3e5-32,,82.18,4.15300297004997,,,2.81797537437076,5.55006280640822,,,,,False,False,,
CCN(c1ccccc1)S(=O)(=O)c1ccc(OC)c(NC(=O)CCl)c1,TAT-ENA-80bfd3e5-36,TAT-ENA-80bfd3e5-36,,61.24,6.95658919314865,,,3.22879883713307,5.49095901185633,,,,,False,True,,
Cc1cc(C(=O)CCl)c(C)n1NC(=O)c1n[nH]c(=O)c2ccccc12,TAT-ENA-80bfd3e5-37,TAT-ENA-80bfd3e5-37,,42.295,,,,6.05320330927433,5.2180147391697,,,,,False,False,,
CN(CC(=O)Nc1ccccc1Br)C(=O)CCl,TAT-ENA-80bfd3e5-42,TAT-ENA-80bfd3e5-42,,52.275,,,,5.90361378109118,5.22888206213139,,,,,False,True,Ugi,
CS(=O)(=O)Nc1cccc(C2=NN(C(=O)CCl)C(c3ccccc3)C2)c1,TAT-ENA-80bfd3e5-45,TAT-ENA-80bfd3e5-45,,57.59,,,,5.83065926333165,5.23428233748114,,,,,False,True,,
CN(C)c1ncccc1N(C)C(=O)C1CCOc2ccc(Cl)cc21,LON-WEI-0a73fcb8-1,LON-WEI-0a73fcb8-1,,0.0,,1.4194385,-4.9626175,,,1.0,0.99,,0.0,False,False,3-aminopyridine-like,
COc1ncccc1N(C)C(=O)C1CCOc2ccc(Cl)cc21,LON-WEI-0a73fcb8-2,LON-WEI-0a73fcb8-2,,0.0,,-2.6059165,2.540904,,,1.0,0.98,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1nc2ccc(F)cn2n1)C1CCOc2ccc(Cl)cc21,LON-WEI-0a73fcb8-3,LON-WEI-0a73fcb8-3,,0.0,,-28.5025485,7.5793695,,,1.0,0.99,,0.0,False,False,3-aminopyridine-like,
Cc1nnc(CNC(=O)C2CCOc3ccc(Cl)cc32)n1C1CC1,LON-WEI-0a73fcb8-4,LON-WEI-0a73fcb8-4,,0.0,,6.907574,0.2817205,,,1.0,1.0,,0.0,False,False,,
CN(C(=O)C1CCOc2ccc(Cl)cc21)c1ccc(Cl)cn1,LON-WEI-0a73fcb8-5,LON-WEI-0a73fcb8-5,,0.0,,0.541770499999999,9.8818955,,,0.99,0.98,,0.0,False,False,3-aminopyridine-like,
CC(C)c1scnc1NC(=O)C1CCOc2ccc(Cl)cc21,LON-WEI-0a73fcb8-6,LON-WEI-0a73fcb8-6,,0.0,,10.033592,6.853396,,,1.0,0.99,,30.28890302,False,False,3-aminopyridine-like,
O=C(Nc1cnccc1CO)C1CCOc2ccc(Cl)cc21,LON-WEI-0a73fcb8-7,LON-WEI-0a73fcb8-7,,58.930355553955,66.3508066283698,64.546535,84.22906,13.6719871340003,4.86416835897919,0.94,0.93,99.0,112.7642963,False,False,3-aminopyridine-like,x10942
O=C(Cn1ccnc1[N+](=O)[O-])NCc1ccccc1,LON-WEI-1908424e-1,LON-WEI-1908424e-1,,,,-7.122139,4.0908545,,,,,,,False,False,,
COc1ccc(NC(=O)c2ccc(C(=N)N(C)C)cc2)c(C(=O)Nc2ccc(Cl)cn2)c1,LON-WEI-1908424e-2,LON-WEI-1908424e-2,,,,-17.2940675,-3.350746,,,,,,,False,False,,
Nc1cc(C(F)(F)F)c(-c2nc(N3CCOCC3)nc(N3CCOCC3)n2)cn1,LON-WEI-1908424e-3,LON-WEI-1908424e-3,,,,5.187622,5.9733985,,,,,,,False,False,,
C[C@@H]1COCCN1c1cc(C2([S@](C)(=N)=O)CC2)nc(-c2cncc3[nH]ccc23)n1,LON-WEI-1908424e-4,LON-WEI-1908424e-4,,,,-0.8207505,3.823635,,,,,,,False,False,,
C[C@@H](Cn1ccc(-c2ccc(C#N)c(Cl)c2)n1)NC(=O)c1cc([C@@H](C)O)[nH]n1,LON-WEI-1908424e-5,LON-WEI-1908424e-5,,,,3.1559275,-11.867232,,,,,,,False,False,,
COc1cc(OC)nc(O[C@H](C(=O)O)C(OC)(c2ccccc2)c2ccccc2)n1,LON-WEI-1908424e-6,LON-WEI-1908424e-6,,,,-28.351026,2.418483,,,,,,,False,False,,
O=C(Nc1cnn2ccc(N3CCC[C@@H]3c3cc(F)ccc3F)nc12)N1CC[C@H](O)C1,LON-WEI-1908424e-7,LON-WEI-1908424e-7,,,,-17.237255,-4.2364735,,,,,,,False,False,,
CC(C)CCC(=O)C[C@H]1c2ccccc2C(=O)N1c1ccc2ccc(Cl)nc2n1,LON-WEI-1908424e-8,LON-WEI-1908424e-8,,,,4.2592315,-0.67555405,,,,,,,False,False,,
O=C(N[C@@H](Cc1cc(=O)[nH]c2ccccc12)C(=O)O)c1ccc(Cl)cc1,LON-WEI-1908424e-9,LON-WEI-1908424e-9,,,,1.24084305,-22.3142995,,,,,,,False,False,,
CN(C)C(=O)c1cc2cnc(Nc3ccc(N4CCNCC4)cn3)nc2n1C1CCCC1,LON-WEI-1908424e-10,LON-WEI-1908424e-10,,,,-3.840633,-4.062331,,,,,,,False,False,,
CC1(C)CN(C(=O)c2ccc(-c3cccc4nc(NC(=O)C5CC5)nn34)cc2)C1,LON-WEI-1908424e-11,LON-WEI-1908424e-11,,,,-1.134699,0.8376869,,,,,,,False,False,,
CC(=O)/C(C#N)=C(\O)Nc1ccc(C(F)(F)F)cc1,LON-WEI-1908424e-12,LON-WEI-1908424e-12,,22.2211172153464,,-2.888324,-3.0009605,,,,,,,False,False,,
O=C(O)CNC(=O)c1ncc(-c2cccc(Cl)c2)cc1O,LON-WEI-1908424e-13,LON-WEI-1908424e-13,,,,1.4307071,-1.7534375,,,,,,,False,False,,
Cc1cc(Cn2nnc3c(-c4ccco4)nc(N)nc32)ccc1N,LON-WEI-1908424e-14,LON-WEI-1908424e-14,,,,1.89116455,-1.3315919,,,,,,,False,False,,
CCn1c(=O)c(-c2cc[nH]n2)cc2c(C)nc(N)nc21,LON-WEI-1908424e-15,LON-WEI-1908424e-15,,,,-0.487367,4.3760885,,,,,,,False,False,,
NC(=O)C[S@@+]([O-])C(c1ccccc1)c1ccccc1,LON-WEI-1908424e-16,LON-WEI-1908424e-16,,,,-1.7611005,-1.9215755,,,,,,,False,False,,
O=C(OCC(O)CO)c1ccccc1Nc1ccnc2cc(Cl)ccc12,LON-WEI-1908424e-17,LON-WEI-1908424e-17,,,,3.819704,-5.0141114,,,,,,,False,False,,
C[C@@H]1CC[C@@H](c2ccoc2)N2C1CC[C@@]1(CS[C@@]3(CC[C@H]4[C@H](C)CC[C@@H](c5ccoc5)N4[C@@H]3O)C1)[C@@H]2O,LON-WEI-1908424e-18,LON-WEI-1908424e-18,,,,-19.372106,-23.4267099,,,,,,,False,False,,
CC(C)n1c(NC(=O)C2CCOc3ccccc32)nc2ccccc21,NAU-LAT-8502cac5-1,NAU-LAT-8502cac5-1,,8.84813556244548,,27.889964,-2.1181502,,,,,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1nncn1C1CC1)C1COc2ccc(Cl)cc21,NAU-LAT-8502cac5-2,NAU-LAT-8502cac5-2,,0.0,,18.34206,25.475325,,,,,,83.24812389,False,False,3-aminopyridine-like,x11186
CC1(C)CC(C(=O)Nc2nncn2C2CC2)c2ccccc2O1,NAU-LAT-8502cac5-5,NAU-LAT-8502cac5-5,,0.0,,-0.70971947,-5.0222125,,,1.0,0.98,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1nncn1-c1ccccc1)C1COc2ccc(Cl)cc21,NAU-LAT-8502cac5-6,NAU-LAT-8502cac5-6,,0.0,,10.89166,19.9646,,,,,,46.75878606,False,False,3-aminopyridine-like,x11231
Cc1ccn2cnnc2c1NC(=O)C1CCOc2ccccc21,NAU-LAT-8502cac5-7,NAU-LAT-8502cac5-7,,,,-11.243765,-4.737055,,,,,,21.57919412,False,False,3-aminopyridine-like,
O=C(Nc1nncn1C1CC1)C1CCS(=O)(=O)c2ccccc21,NAU-LAT-8502cac5-8,NAU-LAT-8502cac5-8,,,26.8437541947822,37.58834,74.639425,68.8611797518784,4.16202554109487,,,,48.36868547,False,False,3-aminopyridine-like,
CC(C)n1cnnc1CNC(=O)C1CCOc2ccccc21,NAU-LAT-8502cac5-9,NAU-LAT-8502cac5-9,,0.0,,-4.107972,-1.11070135,,,,,,0.0,False,False,,
O=C(Cc1cccc(Cl)c1)Nc1cncc2ccccc12,ADA-UCB-6c2cb422-1,ADA-UCB-6c2cb422-1,,84.9102154859423,1.05671848570431,93.50417,84.803335,0.721197027282131,6.14194607207391,1.0,0.86,99.0,201.4619096,False,False,3-aminopyridine-like,x10959
Cc1ccncc1CC(=O)Nc1cccc2c1CNCC2,ADA-UCB-6c2cb422-3,ADA-UCB-6c2cb422-3,,,99.0,-1.08081085,2.763474,,,,,,78.68405656,False,False,3-aminopyridine-like,x11354
O=C(CCNC(=O)c1c[nH]c2ccccc12)Nc1ccc(-n2cnc3ccccc32)cc1,IAN-BAS-5394d4c4-1,IAN-BAS-5394d4c4-1,,43.915,,-3.483332,8.0781235,,,0.82,0.54,,72.48584548,False,False,,
Cn1cc(S(N)(=O)=O)cc1CC(=O)Nc1cccc(C(=O)NCc2ccccn2)c1,IAN-BAS-36ca50f1-1,IAN-BAS-36ca50f1-1,,0.0,,-21.517416,-0.595988693,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
COc1ccc(Cl)cc1N1CCN(Cc2cc(=O)[nH]c3ccccc23)C1=O,JAG-UCB-c37fbdcd-1,JAG-UCB-c37fbdcd-1,,0.0,,-1.817243,4.68913625,,,,,,23.46207026,False,False,,
COc1ccc(Cl)cc1N1C(=O)CN(Cc2cc(=O)[nH]c3ccccc23)C1=O,JAG-UCB-c37fbdcd-2,JAG-UCB-c37fbdcd-2,,,99.0,,,99.5,,,,,24.5575998,False,False,,
O=C(Cc1cncc2ccccc12)Nc1cc(Cl)cc(OC2CCC(=O)N2)c1,ERI-UCB-ce40166b-6,ERI-UCB-ce40166b-6,,,19.3643667628901,,,38.3737944050524,4.41596525559183,,,,0.0,False,False,3-aminopyridine-like,
O=C1CC(Oc2cc(Cl)cc(OCCNC(=O)c3cc(=O)[nH]c4ccccc34)c2)N1,ERI-UCB-ce40166b-17,ERI-UCB-ce40166b-17,,,1.18013641260052,,,1.10393292635693,5.95705731301804,,,,95.01437713,False,False,quinolones,
C=CC(=O)N1CC(NCc2c[nH]c3ccc(C#N)cc23)C1,JAN-GHE-c863d918-1,JAN-GHE-c863d918-1,,0.0,,-2.1541965,15.3691825,,,,,,,True,False,,
Cc1ccncc1NC(=O)Cc1ccc2[nH]ccc2c1,VLA-UCB-00f2c2b3-1,VLA-UCB-00f2c2b3-1,,0.0,,2.8551305,-2.3296125,,,1.0,1.0,,112.8456221,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1ccc2[nH]ncc2c1,VLA-UCB-00f2c2b3-2,VLA-UCB-00f2c2b3-2,,,99.0,-1.10744532,0.2476566,,,,,,56.70876629,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cccc2[nH]ncc12,VLA-UCB-00f2c2b3-7,VLA-UCB-00f2c2b3-7,,,23.6029100682607,,,99.5,,,,,250.1379595,False,False,3-aminopyridine-like,x11424
Cc1ccncc1N(CC#N)C(=O)Cc1cccc(Cl)c1,PET-UNK-bbe8d7ff-2,PET-UNK-bbe8d7ff-2,,,,,,99.5,,,,,21.3159447,False,False,3-aminopyridine-like,
O=C1/C(=C/c2ccc(O)cc2)c2ccccc2C(=O)N1Cc1ccc2c(c1)OCO2,LON-WEI-ff7b210a-1,LON-WEI-ff7b210a-1,,20.0621391868428,,6.205082,-3.715534,,,0.62,0.48,,0.0,False,False,,
CS(=O)(=O)c1oc(-c2ccc(F)cc2)nc1S(=O)(=O)c1ccc(Cl)cc1,LON-WEI-ff7b210a-2,LON-WEI-ff7b210a-2,,0.0,,10.7549715,10.9514805,,,0.78,0.45,,,False,False,,
CCOc1ccccc1/C=C1/C(=O)NC(=O)c2ccccc21,LON-WEI-ff7b210a-3,LON-WEI-ff7b210a-3,,39.5552300282755,,-36.40847,4.82409,,,0.97,0.68,,,False,False,,
CS(=O)(=O)c1ncc(Cl)c(C(=O)Nc2ccccc2Cc2ccccc2)n1,LON-WEI-ff7b210a-4,LON-WEI-ff7b210a-4,,100.0,0.8260412488453,96.305875,94.71566,0.468622864411852,6.32917652571419,0.96,0.79,,0.0,False,False,,
CCOC(=O)c1nc(S(C)(=O)=O)ncc1Cl,LON-WEI-ff7b210a-5,LON-WEI-ff7b210a-5,,100.0,1.03908215531443,96.92779,98.471745,1.60098376592204,5.79561307183224,0.99,0.99,99.0,0.0,False,False,,
COc1ccc(C(=O)Nc2cccc(/C=C3/C(=O)NC(=O)c4ccccc43)c2)cc1,LON-WEI-ff7b210a-6,LON-WEI-ff7b210a-6,,34.1688694888783,,-3.54643,-22.917935,,,0.48,0.54,,0.0,False,False,,
Sc1nc2ccccc2c2nc(CCc3ccccc3)nn12,LON-WEI-ff7b210a-7,LON-WEI-ff7b210a-7,,0.0,,-0.8371955,-6.9687145,,,0.93,0.89,,,False,False,,
NC1=Nc2nc3ccccc3n2C(c2ccc(-c3nc4ccccc4s3)o2)N1,LON-WEI-ff7b210a-8,LON-WEI-ff7b210a-8,,38.84,,-25.190615,-3.3372365,,,0.53,0.23,,0.0,False,False,,
O=C(c1ccccc1)N1CCN(C(=O)c2nn(-c3ccccc3C(F)(F)F)cc2O)CC1,LON-WEI-ff7b210a-9,LON-WEI-ff7b210a-9,,0.0,,-48.0490375,-1.4381795,,,0.99,0.95,,0.0,False,False,,
CCn1c(CSc2nc(C)c(C)n2CC2CCCO2)nc2cc(S(=O)(=O)N(C)C)ccc21,LON-WEI-ff7b210a-10,LON-WEI-ff7b210a-10,,,99.0,-23.584988,-3.5939468,,,0.85,0.84,,0.0,False,False,,
O=C(CSC1=NCCS1)c1cc(Cl)ccc1Cl,LON-WEI-ff7b210a-11,LON-WEI-ff7b210a-11,,44.82,,5.2414415,2.864349,,,0.77,0.64,,,False,False,,
CN(C)c1ccc(N(Cc2ccsc2)C(=O)Cn2nnc3ccccc32)cc1,ALP-POS-d2866bdf-1,ALP-POS-d2866bdf-1,,90.2864920436047,5.36883150229248,84.433275,90.45516,1.79372477414291,5.74624419353312,0.92,0.48,99.0,197.7977663,False,False,3-aminopyridine-like,x10876
O=C(Cc1cccc(Cl)c1)Nc1cn[nH]c1,MIC-UNK-66895286-1,MIC-UNK-66895286-1,,,99.0,,,99.5,,,,,54.11266818,False,False,3-aminopyridine-like,
Cc1[nH]ncc1CC(=O)Nc1cccc(Cl)c1,MIC-UNK-66895286-3,MIC-UNK-66895286-3,,,99.0,,,54.6063912992571,4.26275652316423,,,,133.123718,False,False,3-aminopyridine-like,
Cc1nn(-c2ccccc2)c(Nc2cccc(C(F)(F)F)c2)c1NS(C)(=O)=O,ROD-LAS-d5538ff9-1,ROD-LAS-d5538ff9-1,,-10.6262275272336,,3.1847435,-5.8246045,,,0.95,0.97,,10.09722897,False,False,,
O=C(N/N=C/c1c[nH]cn1)C1CCCCC1,ROD-LAS-d5538ff9-3,ROD-LAS-d5538ff9-3,,-16.293980838048,,-3.9456995,2.160745,,,1.01,1.0,,52.86777919,False,False,,
O=C(CNc1c(-c2ccccc2)nc2ccccn12)N/N=C/c1cccc2ccccc12,ROD-LAS-d5538ff9-4,ROD-LAS-d5538ff9-4,,7.53357986099914,,13.8240395,17.760345,,,0.5,0.5,,0.0,False,False,,
Cc1[nH]c2ccccc2c1/C=N/N(C)C(=O)c1ccc2c(c1)OCO2,ROD-LAS-d5538ff9-5,ROD-LAS-d5538ff9-5,,-6.6570775033041,,2.2030155,-13.38719335,,,0.78,0.77,,,False,False,,
CN1C(=O)/C(=N\NC(=O)c2ccc3c(c2)OCO3)c2ccccc21,ROD-LAS-d5538ff9-6,ROD-LAS-d5538ff9-6,,-12.8267717046604,,-16.891353,-60.557115,,,0.97,0.75,,0.0,False,False,,
Cc1csc(C(=O)N/N=C/c2cccnc2)c1N,ROD-LAS-d5538ff9-7,ROD-LAS-d5538ff9-7,,-6.31769136649031,,-0.85959905,-19.770775,,,0.99,0.93,,36.5332724,False,False,,
CCCc1cc2c(cc1S(=O)(=O)N1CCN(c3ccccc3)CC1)OCO2,ROD-LAS-d5538ff9-8,ROD-LAS-d5538ff9-8,,68.2615419312851,15.9694284131323,8.44098,-17.11682,,,0.91,0.92,,,False,False,,
O=C(Nc1ccccc1)Nc1cnc2ccc([N+](=O)[O-])cc2n1,ROD-LAS-d5538ff9-9,ROD-LAS-d5538ff9-9,,0.772104290490553,,-15.33656,9.05632,,,0.86,0.84,,0.0,False,False,3-aminopyridine-like,
Cc1cc2c(N)nc(=O)n(CC(=O)Nc3cccc(Cl)c3)c2s1,JAG-UCB-77729364-1,JAG-UCB-77729364-1,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(Cl)c1,LON-WEI-babf2c61-1,LON-WEI-babf2c61-1,,60.6090700793835,2.11280087889777,24.173945,57.862985,11.4797690157034,4.94006685028427,0.71,0.32,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C)c1,LON-WEI-babf2c61-2,LON-WEI-babf2c61-2,,0.0,99.0,49.015955,78.2,11.6180539881968,4.93486660972229,0.8,0.28,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C#N)c1,LON-WEI-babf2c61-3,LON-WEI-babf2c61-3,,89.1550352498329,2.46751520366239,49.56658,87.0571,7.47776972047852,5.12622791316754,0.57,0.46,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(O)c1,LON-WEI-babf2c61-4,LON-WEI-babf2c61-4,,,26.2112610139192,16.07151,23.517565,,,,,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(Cl)c1,LON-WEI-babf2c61-5,LON-WEI-babf2c61-5,,82.0764080665544,4.84250738377725,50.164585,68.21132,23.9215056444618,4.62121148887666,0.94,0.28,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C)c1,LON-WEI-babf2c61-6,LON-WEI-babf2c61-6,,91.5914469286068,7.72056204447932,38.77276,62.97554,24.3092059734736,4.61422922655242,0.91,0.73,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C#N)c1,LON-WEI-babf2c61-7,LON-WEI-babf2c61-7,,96.5337884677182,3.01233360874776,53.489,93.222455,11.1257312439675,4.95367143519796,1.0,0.99,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)NCCc1cccc(F)c1)c1cncc(O)c1,LON-WEI-babf2c61-8,LON-WEI-babf2c61-8,,,17.3361841459505,26.8156,44.94313,,,,,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,LON-WEI-babf2c61-9,LON-WEI-babf2c61-9,,100.0,6.11696185392732,50.659035,72.70916,20.1202664368014,4.69636627255913,0.99,0.94,99.0,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,LON-WEI-babf2c61-10,LON-WEI-babf2c61-10,,100.0,10.8616875695083,16.734935,31.336695,,,0.98,0.97,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NCCc1cccc(F)c1)c1cncc(Cl)c1,LON-WEI-babf2c61-11,LON-WEI-babf2c61-11,,100.0,4.77712359596886,15.784125,40.20597,,,0.97,0.56,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NCCc1cccc(F)c1)c1cncc(O)c1,LON-WEI-babf2c61-12,LON-WEI-babf2c61-12,,,,,,99.5,,,,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C)c1,LON-WEI-babf2c61-13,LON-WEI-babf2c61-13,,0.0,,17.524295,24.810845,,,1.0,0.91,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NCCc1cccc(F)c1)c1cncc(C#N)c1,LON-WEI-babf2c61-14,LON-WEI-babf2c61-14,,,10.5514077170512,,,99.5,,,,,,True,False,Ugi,
O=C1[C@H](Nc2nccn3cnnc23)CCN1c1cccc(Cl)c1,JAG-UCB-4709a583-1,JAG-UCB-4709a583-1,,0.0,,3.5458825,5.2930975,,,1.0,0.98,,0.0,False,False,,
O=C(NCCc1cccc2ccccc12)c1cc(=O)[nH]c2ccccc12,DAR-DIA-8e329c92-9,DAR-DIA-8e329c92-9,,7.36,,-40.944835,4.4241295,,,0.87,0.73,,195.7271825,False,False,quinolones,
Cc1ccc(NC2=C(c3ccccc3)C(=O)N(Cc3cccnc3)C2=O)cc1C,JAG-UCB-1d922829-1,JAG-UCB-1d922829-1,,,43.5160123663611,,,99.5,,,,,0.0,False,False,,
Cc1ccc(NC2=C(c3ccccc3)C(=O)N(Cc3cccnc3)C2=O)c(C)c1,JAG-UCB-1d922829-2,JAG-UCB-1d922829-2,,,54.5942596781277,,,99.5,,,,,,False,False,,
Cc1ccc(NC2=C(c3ccccc3)C(=O)N(Cc3cccnc3)C2=O)cc1Cl,JAG-UCB-1d922829-3,JAG-UCB-1d922829-3,,,32.2434352505567,,,99.5,,,,,0.0,False,False,,
CC(=O)N(CC(=O)Nc1ccc(F)c(Cl)c1)c1cccc(Cl)c1,JAG-UCB-1d922829-4,JAG-UCB-1d922829-4,,,99.0,,,99.5,,,,,27.13689337,False,False,Ugi,
CC(=O)N(CC(=O)Nc1ccc(F)c(Cl)c1)c1cccc(C#N)c1,JAG-UCB-1d922829-5,JAG-UCB-1d922829-5,,,99.0,,,99.5,,,,,21.91599715,False,False,Ugi,
CC(=O)N(CC(=O)Nc1ccc(F)c(Cl)c1)c1cccc(C(F)(F)F)c1,JAG-UCB-1d922829-6,JAG-UCB-1d922829-6,,,99.0,,,99.5,,,,,0.0,False,False,Ugi,
O=C1CC[C@H](C(=O)Nc2cccc(Br)c2)N1,JAG-UCB-ef2c0e8e-2,JAG-UCB-ef2c0e8e-2,,0.0,,15.01687716,5.827566,,,1.0,1.0,,0.0,False,False,Ugi,
Cc1cccc(NC(=O)Cn2c(=O)oc3ccccc32)c1,JAG-UCB-ef2c0e8e-3,JAG-UCB-ef2c0e8e-3,,-9.02891182485719,,-20.381415,-5.834,,,0.99,0.94,,28.59708592,False,False,3-aminopyridine-like,
Cc1ccc(-n2ncc3c(=O)n(CC(N)=O)cnc32)cc1C,JAG-UCB-ef2c0e8e-4,JAG-UCB-ef2c0e8e-4,,,99.0,,,99.5,,,,,34.19730911,False,False,,
Nc1ncc(S(=O)(=O)NCc2cccc(Cl)c2)cn1,JAG-UCB-ef2c0e8e-5,JAG-UCB-ef2c0e8e-5,,6.765,,5.395426,-6.15504854,,,1.0,0.97,,0.0,False,False,,
CCS(=O)(=O)N1CCC(C(=O)Nc2cc(Cl)ccc2O)CC1,JAG-UCB-ef2c0e8e-6,JAG-UCB-ef2c0e8e-6,,0.0,,-1.04798955,-2.697712,,,1.0,1.0,,0.0,False,False,,
Cn1cnnc1CNC(=O)Nc1cc(C(F)(F)F)c[nH]c1=O,JAG-UCB-ef2c0e8e-7,JAG-UCB-ef2c0e8e-7,,3.33138973424214,,7.83622,14.78743,,,1.0,1.0,,0.0,False,False,,
Cc1cccc(CS(=O)(=O)N2CCC(C(N)=O)CC2)c1,JAG-UCB-ef2c0e8e-8,JAG-UCB-ef2c0e8e-8,,0.0,,-20.415605,0.1381135,,,1.01,1.01,,0.0,False,False,,
Cc1ccc(C)c(NC(=O)[C@H]2CNC(=O)C2)c1,JAG-UCB-ef2c0e8e-9,JAG-UCB-ef2c0e8e-9,,0.0,,-14.8871305,-9.381194,,,0.98,0.98,,0.0,False,False,,
O=C1CC[C@@H](C(=O)Nc2cccc(Cl)c2)CN1,JAG-UCB-ef2c0e8e-10,JAG-UCB-ef2c0e8e-10,,-11.9822335563506,,-24.049975,-3.677955,,,1.0,1.0,,0.0,False,False,,
O=C(Cc1c[nH]c2ncccc12)N(Cc1c(F)cccc1Cl)c1ccc2[nH]c(=O)[nH]c2c1,BEN-BAS-bb561ced-1,BEN-BAS-bb561ced-1,,12.3761654898218,,6.2899555,-1.08354085,,,0.95,0.88,,46.94766036,False,False,3-aminopyridine-like,
O=C(NCc1coc2ccccc12)C1CCc2nnc(-c3ccc(O)cc3)n2C1,ERI-BAS-37e2bb46-1,ERI-BAS-37e2bb46-1,,55.325,99.0,-9.9372095,2.501051,,,0.89,0.94,,83.57185105,False,False,,
Cc1nc(-c2cccc(CNC(=O)Nc3cccc(CN4CCCC4=O)c3)c2)n[nH]1,ERI-BAS-bd3ef700-1,ERI-BAS-bd3ef700-1,,0.0,99.0,2.11989865,2.9529215,,,0.98,0.98,,0.0,False,False,,
O=C(NCCNc1ccncc1)c1cccc(S(=O)(=O)Nc2ccccc2-c2ccccc2)c1,ERI-BAS-962ecb40-1,ERI-BAS-962ecb40-1,,-3.32130556433712,,-20.4049005,-32.819765,,,0.95,0.94,,24.59494656,False,False,,
O=C(Cn1nnc2ccccc21)N(Cc1ccsc1)c1ccc(-c2ccccc2)cc1,ALP-POS-c59291d4-1,ALP-POS-c59291d4-1,,36.1048348320206,,30.414765,39.13758,5.32026186317774,5.27406699121355,0.64,0.5,99.0,,False,False,3-aminopyridine-like,
CCC(=O)Nc1ccc(N(Cc2ccsc2)C(=O)Cn2nnc3ccccc32)cc1,ALP-POS-c59291d4-2,ALP-POS-c59291d4-2,,78.12914402174,12.5622562146219,79.65146,89.29024,1.62763709078255,5.78844242195303,0.95,0.9,99.0,195.7160573,False,False,3-aminopyridine-like,x10871
O=C(Nc1ccc(N(Cc2ccsc2)C(=O)Cn2nnc3ccccc32)cc1)C1CC1,ALP-POS-c59291d4-3,ALP-POS-c59291d4-3,,62.2355603319486,28.3532534377618,68.974585,70.195875,3.99495807547072,5.39848777396883,0.9,0.59,99.0,311.5491483,False,False,3-aminopyridine-like,x10870
CNc1ccc(N(Cc2ccsc2)C(=O)Cn2nnc3ccccc32)cc1,ALP-POS-c59291d4-4,ALP-POS-c59291d4-4,,70.4921969469493,18.6768767768832,57.123395,82.620135,4.32892722638383,5.36361971505208,0.99,0.77,99.0,186.7472164,False,False,3-aminopyridine-like,x10820
O=C(Oc1cncc(Cl)c1)c1cccc2[nH]ccc12,ALP-POS-c59291d4-5,ALP-POS-c59291d4-5,,100.0,0.0557257648163924,99.835615,100.014065,0.05,,0.99,0.93,99.0,130.5290984,False,False,activated-ester,x10812
CC(C)(C)NC(=O)C(c1cccnc1)N(C(=O)c1ccco1)c1ccc(C(C)(C)C)cc1,ALP-POS-c59291d4-6,ALP-POS-c59291d4-6,,23.9464926905031,,73.99126,86.64098,3.14421479946325,5.50248779245608,1.01,0.99,99.0,0.0,False,False,Ugi,
COc1ccc2nnn(CC(=O)N(Cc3ccccn3)c3ccc(C4CCNCC4)cc3)c2c1,ALP-POS-c0c213c9-1,ALP-POS-c0c213c9-1,,94.805,32.1897931356548,,,38.7739102129072,4.41146039970835,,,,101.7533296,False,False,3-aminopyridine-like,
O=C(CN(C(=O)Cn1nnc2ccccc21)c1ccc(-c2ccccc2)cc1)N1CCNCC1,ALP-POS-c0c213c9-3,ALP-POS-c0c213c9-3,,,99.0,,,99.5,,,,,115.1487059,False,False,3-aminopyridine-like,
NCc1cn(CC(=O)N(Cc2cscn2)c2ccc(-c3ccccc3)nc2)nn1,ALP-POS-c0c213c9-4,ALP-POS-c0c213c9-4,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
NCc1cn(CC(=O)N(Cc2ccsc2)c2ccc(-c3ccccc3)cc2)nn1,ALP-POS-c0c213c9-5,ALP-POS-c0c213c9-5,,,,,,99.5,,,,,32.04871787,False,False,3-aminopyridine-like,
NCc1cn(CC(=O)N(CC(=O)N2CCNCC2)c2ccc(-c3ccccc3)cc2)nn1,ALP-POS-c0c213c9-7,ALP-POS-c0c213c9-7,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
Cn1cnc(CN(C(=O)c2cnnn2-c2ccccc2)c2ccc(OCc3ccccc3)cc2)c1,ALP-POS-c0c213c9-9,ALP-POS-c0c213c9-9,,,99.0,-1.6279916,1.8938721,,,,,,69.94366752,False,False,,
O=C(CN(C(=O)Cc1cccnc1)c1ccc(-c2ncccn2)cc1)N1CCNCC1,ALP-POS-c0c213c9-10,ALP-POS-c0c213c9-10,,0.0,,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
NCc1cn(CC(=O)N(Cc2ccsc2)c2ccc(-n3cnnc3)cc2)nn1,ALP-POS-c0c213c9-11,ALP-POS-c0c213c9-11,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
NCc1cn(CC(=O)N(Cc2ccsc2)c2ccc(N3CCOCC3)cc2)nn1,ALP-POS-c0c213c9-12,ALP-POS-c0c213c9-12,,,,-4.1615655,-1.293421555,,,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(CC1CCOC1)c1ccc(C2CCNCC2)cc1,ALP-POS-c0c213c9-13,ALP-POS-c0c213c9-13,,,,,,99.5,,,,,147.318778,False,False,3-aminopyridine-like,
Cn1ccc(CN(C(=O)Cc2cccnc2)c2ccc(-c3ccccn3)cc2)n1,ALP-POS-c0c213c9-14,ALP-POS-c0c213c9-14,,,99.0,6.6152355,16.09721,,,,,,121.2932592,False,False,3-aminopyridine-like,x11164
O=C(Cn1nnc2ccccc21)N(Cc1ccccn1)c1cnc(-c2ccccc2)nc1,ALP-POS-c0c213c9-15,ALP-POS-c0c213c9-15,,,99.0,,,99.5,,,,,0.0,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)N(Cc1ccccn1)c1ccc(-n2cnnc2)cc1,ALP-POS-c0c213c9-18,ALP-POS-c0c213c9-18,,,99.0,,,99.5,,,,,130.470179,False,False,3-aminopyridine-like,
COc1cc(OC)cc(Oc2cccc(CNC(=O)Cn3nnc4ccccc43)c2)c1,MAT-POS-c79fcd02-1,MAT-POS-c79fcd02-1,,0.0,,-3.392211,0.116292,,,,,,0.0,False,False,,
O=C(NCCc1ccc2c(c1)CCO2)NCc1cccc(N2C(=O)NC3(CCCC3)C2=O)c1,IAN-BAS-9ef79f6c-1,IAN-BAS-9ef79f6c-1,,-30.5127680006382,,-28.991495,-12.01559,,,0.95,0.97,,80.53062687,False,False,,
Cc1ncc2c(n1)CCC(NC(=O)NCc1cccc(N3C(=O)NC4(CCCC4)C3=O)c1)C2,ERI-BAS-50567787-1,ERI-BAS-50567787-1,,0.0,,-7.8128275,-6.6459495,,,0.99,0.97,,0.0,False,False,,
Cc1nc[nH]c1CN1CCN(Cc2cccc(Cl)c2)C1=O,ALP-POS-91609ae9-1,ALP-POS-91609ae9-1,,0.0,,-0.2669813,2.3910315,,,,,,31.12891326,False,False,,
Cc1nc(N)sc1CN1CCN(Cc2cccc(Cl)c2)C1=O,ALP-POS-91609ae9-2,ALP-POS-91609ae9-2,,0.0,,5.3750275,35.63832,,,,,,21.03613886,False,False,,
O=C1N(Cc2cccc(Cl)c2)CCN1c1nccc2[nH]ncc12,ALP-POS-91609ae9-3,ALP-POS-91609ae9-3,,88.8175554313043,2.90761712754533,72.08417,84.14674,4.55767419091193,5.34125672394426,0.92,0.93,99.0,218.3660884,False,False,,
O=C(NCc1cccc(C(=O)N2CCOCC2)c1)c1cnc2c(c1)c(=O)[nH]c(=O)n2Cc1ccccc1,IAN-BAS-647c7407-1,IAN-BAS-647c7407-1,,0.0,,2.69397535,-3.763586,,,0.99,0.9,,0.0,False,False,,
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2cccc(C)c12,EDJ-MED-6af13d92-1,EDJ-MED-6af13d92-1,,89.6519075695822,2.60150346024893,91.81651,96.436315,10.6210178459059,4.97383386143926,,,,75.19401398,False,False,quinolones,x11313
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2cccc(F)c12,EDJ-MED-6af13d92-2,EDJ-MED-6af13d92-2,,,1.82765031034897,8.7385185,12.47232,,,,,,,False,False,quinolones,
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2cccc(OC)c12,EDJ-MED-6af13d92-3,EDJ-MED-6af13d92-3,,,2.07678774327655,84.427415,90.90139,2.02891778482379,5.69273555095619,,,,78.18698458,False,False,quinolones,x11294
O=C(Cc1ccc2[nH]c(=O)[nH]c2c1)NC1(CNC(=O)c2cnc[nH]2)CC1,BEN-BAS-baaab58b-1,BEN-BAS-baaab58b-1,,76.5978098065211,27.2976236413935,6.853397,3.0230795,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
N#Cc1cccc(CN2CCN(C(=O)CCl)CC2)c1,MAT-POS-ee51dedd-1,MAT-POS-ee51dedd-1,64.3036339317386,,12.2462267635219,53.37036,85.20008,19.6916117921927,4.7057187346589,1.01,0.99,,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(S(=O)(=O)c2ccsc2)CC1,MAT-POS-ee51dedd-2,MAT-POS-ee51dedd-2,96.3562387315272,,0.484414563768121,78.55136,73.74619,1.63084331612158,5.78758776195943,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCCc2cc(NCc3ccc(F)cc3Cl)ccc21,MAT-POS-ee51dedd-3,MAT-POS-ee51dedd-3,47.9307129845693,,,25.303,52.54101,19.2632619727773,4.71527016908974,0.81,0.39,51.7572633566913,,False,True,,
O=C1Nc2c(Br)cccc2C1=O,LOR-NEU-c8f11034-1,LOR-NEU-c8f11034-1,,67.3935269606706,43.1136810773039,-4.8865055,-4.451432,,,0.99,0.81,,0.0,False,False,Isatins,
O=C1C(=O)N(Cc2ccc(Br)cc2)c2c(Br)cccc21,LOR-NEU-c8f11034-2,LOR-NEU-c8f11034-2,,100.0,0.484744662916386,1.50192,-1.150091,,,0.99,0.97,,0.0,False,False,Isatins,
O=C1Nc2ccc(Br)cc2C1=O,LOR-NEU-c8f11034-3,LOR-NEU-c8f11034-3,,66.1315201085025,30.2826960039592,-2.115973,-1.049148,,,1.0,0.99,,275.462822510669,False,False,Isatins,
O=C1Nc2cc(Br)ccc2C1=O,LOR-NEU-c8f11034-4,LOR-NEU-c8f11034-4,,23.767439463626,,-5.855381,-4.6235315,,,1.0,1.01,,0.0,False,False,Isatins,
O=C1C(=O)N(Cc2ccc(Br)cc2)c2ccccc21,LOR-NEU-c8f11034-5,LOR-NEU-c8f11034-5,,100.0,0.747439385846677,-3.2663115,0.43852394,198.0,,1.01,0.9,,72.5533095086178,False,False,Isatins,
NS(=O)(=O)c1ccc2c(c1)C(=O)C(=O)N2,LOR-NEU-c8f11034-6,LOR-NEU-c8f11034-6,,37.0688178484373,,-2.597981,-3.208671,,,1.01,1.0,,0.0,False,False,Isatins,
Cc1cc(Br)cc2c1N(CCBr)C(=O)C2=O,LOR-NEU-c8f11034-7,LOR-NEU-c8f11034-7,,95.5944637981376,16.7129521180138,-3.9370715,-4.2164485,,,1.0,1.0,,195.550933945298,False,False,Isatins,
CC1(C)CCCN1S(=O)(=O)c1ccc2c(c1)C(=O)C(=O)N2,LOR-NEU-c8f11034-8,LOR-NEU-c8f11034-8,,0.0,,-5.9056075,-10.7132245,,,0.94,0.89,,0.0,False,False,Isatins,
O=C1C(=O)N(Cc2ccccc2)c2cc(Br)ccc21,LOR-NEU-c8f11034-9,LOR-NEU-c8f11034-9,,0.0,,0.85222195,-0.16382595,,,0.99,0.59,,0.0,False,False,Isatins,
CC(NC(=O)c1ccc2cn[nH]c2c1)C(=O)Nc1ccc(-n2cnc3ccccc32)cc1,BEN-BAS-0534ec5c-1,BEN-BAS-0534ec5c-1,,12.831431518571,,12.95035,3.734322,,,0.7,0.51,,49.14386721,False,False,Ugi,
O=C(O)C12CC(CNCc3ccc4c(c3)OCC4)(C1)OC2c1ccccc1,BEN-BAS-f6e16b09-1,BEN-BAS-f6e16b09-1,,,99.0,-3.1195384,-4.269039,,,,,,0.0,False,False,,
Cc1ccncc1NC(=O)Cc1cccc(C(N)=O)c1,ANN-UNI-98d2bf15-2,ANN-UNI-98d2bf15-2,,0.535,,2.6551055,-5.830779,,,1.01,1.01,,163.9281162,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(OC(F)(F)F)c1,ANN-UNI-98d2bf15-5,ANN-UNI-98d2bf15-5,,12.575,,-3.16489795,-22.530474,,,0.98,0.98,,244.878744,False,False,3-aminopyridine-like,
Cc1cc(CC(=O)Nc2cnccc2C)[nH]n1,EDJ-MED-c9f55a56-1,EDJ-MED-c9f55a56-1,,4.87090103356108,,-4.283793,0.40377305,,,1.0,1.0,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)C[C@H](c1ccccc1)N1CCC(O)CC1,ALP-POS-90c18d1d-1,ALP-POS-90c18d1d-1,,,67.472545718095,6.4951575,34.48807,,,,,,92.6064951,False,False,,
O=S(=O)(CCc1ccccc1)Nc1cccnc1,NAU-LAT-445f63e5-1,NAU-LAT-445f63e5-1,,17.215,,-0.8028107,-32.51066,,,0.98,0.99,,0.0,False,False,,
O=S(=O)(Cc1ccc(F)cc1)Nc1cccnc1,NAU-LAT-445f63e5-2,NAU-LAT-445f63e5-2,,-5.13236802412589,,6.6654145,-13.82874,,,1.0,1.0,,0.0,False,False,,
O=S(=O)(Cc1noc(C2CC2)n1)Nc1cccnc1,NAU-LAT-445f63e5-3,NAU-LAT-445f63e5-3,,9.43107667660778,,-2.4751085,-1.330481665,,,,,,0.0,False,False,,
O=S(=O)(Cc1ccccc1)Nc1cnccc1N1CCCC1,NAU-LAT-445f63e5-5,NAU-LAT-445f63e5-5,,0.0,,1.483032,1.3766287,,,0.99,0.98,,0.0,False,False,,
O=C(Nc1cccnc1)NC1(Cc2ccccc2)CCOCC1,NAU-LAT-445f63e5-6,NAU-LAT-445f63e5-6,,14.603845256809,,6.3976715,-1.3246276,,,0.98,0.99,,83.57718478,False,False,3-aminopyridine-like,x10800
O=S(=O)(NC1(Cc2ccccc2)CCOCC1)c1cccnc1,NAU-LAT-445f63e5-7,NAU-LAT-445f63e5-7,,11.6472339192999,,-34.755039,3.0626145,,,1.0,1.0,,0.0,False,False,,
COCC(NC(=O)CC1C(=O)Nc2ccc(F)cc21)c1cccc(Br)c1,BAR-COM-0f94fc3d-3,BAR-COM-0f94fc3d-3,,-20.9367368350643,,6.369484,21.59331,,,1.0,0.97,,0.0,False,False,,x10862
Cc1ccn(CC(=O)NCc2nccn2CCc2ccccc2)c(=O)c1,BAR-COM-0f94fc3d-4,BAR-COM-0f94fc3d-4,,0.0,,-14.0917925,-2.516063,,,1.0,1.0,,0.0,False,False,,
CCC(C)CC(=O)N1CCCC(NC(=O)Cn2c(C)cc(C)nc2=O)CC1,BAR-COM-0f94fc3d-5,BAR-COM-0f94fc3d-5,,-29.5686692304415,,-4.950913,-19.371505,,,0.98,1.0,,0.0,False,False,,
Cc1ccnn1CC(=O)NCC(NC(=O)C(C)C#N)c1ccccc1,BAR-COM-0f94fc3d-7,BAR-COM-0f94fc3d-7,,-26.0568741476894,,-13.246277,-6.862701,,,0.99,1.0,,0.0,False,False,,
Cc1ccc(O)cc1NC(=O)C(C)(C)c1cccc(F)c1,BAR-COM-0f94fc3d-13,BAR-COM-0f94fc3d-13,,-0.630615070013015,,1.1226455,-10.9822,,,1.0,0.92,,32.47427758,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cn1ccc2ccc(F)cc21,BAR-COM-0f94fc3d-18,BAR-COM-0f94fc3d-18,,41.685,,31.472565,7.8169085,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,x10733
Cc1cnn(-c2ccncc2NC(=O)Cn2cc(C)c3ccccc32)c1,BAR-COM-0f94fc3d-20,BAR-COM-0f94fc3d-20,,0.0,,-8.60667,-0.417342,,,0.59,0.1,,,False,False,3-aminopyridine-like,
COc1ccncc1NC(=O)C(O)c1cccc(Br)c1,BAR-COM-0f94fc3d-23,BAR-COM-0f94fc3d-23,,12.1202862849196,,-3.6262855,-3.696745,,,1.0,0.99,,205.3943011,False,False,3-aminopyridine-like,x10834
Cc1ccncc1NC(=O)C1(c2cccc(Cl)c2)CC(=O)C1,BAR-COM-0f94fc3d-25,BAR-COM-0f94fc3d-25,,27.025,,9.683061,22.602535,,,0.99,0.97,,287.7587748,False,False,3-aminopyridine-like,x10787
Cc1ccncc1NC(=O)Cc1cc(Cl)c2c(c1)OCCO2,BAR-COM-0f94fc3d-28,BAR-COM-0f94fc3d-28,,10.935,,9.8295725,22.16267,,,1.0,1.0,,347.0075447,False,False,3-aminopyridine-like,
Cc1ccnc(C)c1NC(=O)NCc1cccc(N2CCOCC2)c1,BAR-COM-0f94fc3d-33,BAR-COM-0f94fc3d-33,,0.0,,2.70145015,-9.74299,,,1.0,1.0,,0.0,False,False,,
CCC(O)(C(=O)Nc1cnccc1C)c1cccc(Cl)c1,BAR-COM-0f94fc3d-38,BAR-COM-0f94fc3d-38,,7.88645824153136,,11.574052,14.95138,,,0.99,1.0,,172.6287273,False,False,3-aminopyridine-like,x10888
O=C(Cc1cc(Cl)c2c(c1)OCCO2)Nc1cnccc1-c1ccccc1,BAR-COM-0f94fc3d-40,BAR-COM-0f94fc3d-40,,0.0,,-45.13978,-10.369001,,,0.88,0.94,,280.1214222,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cn1ccc2ccc(Cl)cc21,BAR-COM-0f94fc3d-41,BAR-COM-0f94fc3d-41,,77.42,19.9681830040416,30.592015,27.01315,,,0.99,0.98,,295.9169224,False,False,3-aminopyridine-like,x10679
COc1ccc2c(c1)C(C(=O)Nc1cnccc1-n1cccn1)CCC2,BAR-COM-0f94fc3d-43,BAR-COM-0f94fc3d-43,,0.0,,-15.205565,7.303486,,,0.99,0.95,,47.6395758,False,False,3-aminopyridine-like,
COc1ccncc1NC(=O)C(C)(C)c1cc(F)cc(C#N)c1,BAR-COM-0f94fc3d-45,BAR-COM-0f94fc3d-45,,40.6293562875783,,19.958665,30.776455,,,0.99,1.0,,204.0430331,False,False,3-aminopyridine-like,
Cc1ccnc(C)c1NC(=O)C(C)c1ccc(F)c(F)c1,BAR-COM-0f94fc3d-46,BAR-COM-0f94fc3d-46,,0.0,,-0.4111225,-2.873356,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)CN1C(=O)COc2ccc(Cl)cc21,BAR-COM-0f94fc3d-48,BAR-COM-0f94fc3d-48,,67.195,38.9272880340427,32.761255,49.274905,59.9331319543654,4.22233302657587,0.99,0.99,99.0,247.0860854,False,False,Ugi,x10638
CSc1ccncc1NC(=O)Cc1ccc2c(c1)CCCC2,BAR-COM-0f94fc3d-49,BAR-COM-0f94fc3d-49,,0.0,,-1.158619,11.601515,,,0.99,0.67,,0.0,False,False,3-aminopyridine-like,
COc1ccc2c(c1)C(C(=O)Nc1cncnc1C)CCC2,BAR-COM-0f94fc3d-50,BAR-COM-0f94fc3d-50,,2.77714534492153,,6.970736,-24.073465,,,1.0,1.0,,41.14687132,False,False,3-aminopyridine-like,
CCn1c(=O)n(CC(=O)Nc2c(C)ccnc2C)c2ccccc21,BAR-COM-0f94fc3d-51,BAR-COM-0f94fc3d-51,,0.0,,-1.636147,-2.8605495,,,1.0,1.0,,22.17038354,False,False,3-aminopyridine-like,
CC(NC(=O)Nc1cccc(N2CCCCC2=O)c1)c1ccn[nH]1,BAR-COM-0f94fc3d-53,BAR-COM-0f94fc3d-53,,0.0,,-8.950515,-2.760764,,,1.0,1.0,,0.0,False,False,,
Cc1c(C(=O)NC(CC(=O)O)c2cccc(Cl)c2)cnc2ccccc12,BAR-COM-0f94fc3d-55,BAR-COM-0f94fc3d-55,,8.51665225771317,,-12.987925,6.1158345,,,1.0,1.0,,22.91251832,False,False,,
COc1ccc(Br)cc1C(N)C(=O)Nc1cnccc1C,BAR-COM-0f94fc3d-58,BAR-COM-0f94fc3d-58,,3.53841646692035,,15.31307,2.2922635,,,0.94,0.97,,143.9406144,False,False,3-aminopyridine-like,x10856
CC(=O)Nc1ccncc1NC(=O)C1Cc2ccc(F)cc21,BAR-COM-0f94fc3d-59,BAR-COM-0f94fc3d-59,,0.0,,-2.435342,-1.014832,,,1.0,1.0,,142.9118303,False,False,3-aminopyridine-like,x10645
Cc1oncc1C(=O)Nc1ccc(S(F)(F)(F)(F)F)cc1,JOH-UNI-9b01dc72-1,JOH-UNI-9b01dc72-1,,0.0,,,,,,,,,,False,False,,
CO[C@H](C)C(=O)N(C)c1cnccc1C,ERI-UCB-5b47150d-2,ERI-UCB-5b47150d-2,,18.02,,3.07519834,4.9900915,,,1.01,0.99,,0.0,False,False,,
CC(C(=O)Nc1cnccc1C)=C1CC1,ERI-UCB-5b47150d-4,ERI-UCB-5b47150d-4,,0.0,,2.1124235,-8.02258,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1N(C)C(=O)[C@@H]1C[C@H]1CF,ERI-UCB-5b47150d-5,ERI-UCB-5b47150d-5,,4.57,,-7.383762,1.67086995,,,1.01,1.01,,0.0,False,False,,
Cc1ccncc1NC(=O)[C@@H]1C[C@H]1CF,ERI-UCB-5b47150d-6,ERI-UCB-5b47150d-6,,3.35419548562795,,4.102835,3.5664645,,,1.0,1.0,,0.0,False,False,,x11339
CO[C@H](C)C(=O)Nc1cnccc1C,MAT-POS-590ac91e-1,MAT-POS-590ac91e-1,,6.56428182717276,,4.945902,8.9727605,,,1.01,1.0,,0.0,False,False,,
CO[C@@H](C)C(=O)Nc1cnccc1C,MAT-POS-590ac91e-2,MAT-POS-590ac91e-2,,6.67193314720115,,1.229819,0.254632,,,1.0,1.01,,0.0,False,False,,
Cc1ccncc1NC(=O)[C@@]12COC[C@@H]1C2,MAT-POS-590ac91e-3,MAT-POS-590ac91e-3,,0.0,,-0.4410225,-2.19780215,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)C12CC(CO1)C2,MAT-POS-590ac91e-4,MAT-POS-590ac91e-4,,0.0,,-0.804178,12.24261745,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)C(C)CC1CC1,MAT-POS-590ac91e-5,MAT-POS-590ac91e-5,,0.0,,-2.3653105,2.12211095,,,1.0,1.0,,0.0,False,False,,x10473
Cc1ccncc1NC(=O)CC(O)C1CC1,MAT-POS-590ac91e-7,MAT-POS-590ac91e-7,,2.71930924536682,,-48.0333713,1.3923502,,,1.0,1.01,,,False,False,,
CCO[C@@H]1C[C@H]1C(=O)Nc1cnccc1C,MAT-POS-590ac91e-8,MAT-POS-590ac91e-8,,0.0,,-4.125057,-3.4532665,,,1.0,1.0,,0.0,False,False,,
COC1(CC(=O)Nc2cnccc2C)CC1,MAT-POS-590ac91e-9,MAT-POS-590ac91e-9,,0.0,,-5.470909,13.8431555,,,1.01,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)CCOC1CC1,MAT-POS-590ac91e-10,MAT-POS-590ac91e-10,,0.0,,8.257059,22.007765,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)CC(C)C(C)C,MAT-POS-590ac91e-11,MAT-POS-590ac91e-11,,6.99418805808899,,-5.577855,29.180818,99.03,,1.0,1.0,99.0,142.6339737,False,False,,x10474
Cc1ccncc1NC(=O)[C@@H]1CNC(=O)O1,MAT-POS-590ac91e-12,MAT-POS-590ac91e-12,,8.855,,1.3484824,1.3631175,,,1.0,1.0,,0.0,False,False,,
CC(=O)N[C@@H](C)C(=O)Nc1cnccc1C,MAT-POS-590ac91e-13,MAT-POS-590ac91e-13,,-0.127232951266215,,-12.30213,-7.9148855,,,1.0,1.0,,0.0,False,False,Ugi,
Cc1ccncc1NC(=O)[C@H](C)OC(F)F,MAT-POS-590ac91e-16,MAT-POS-590ac91e-16,,,,,,99.5,,,,,,False,False,,
Cc1ccncc1NC(=O)CCc1ccn[nH]1,MAT-POS-590ac91e-17,MAT-POS-590ac91e-17,,-1.7618891860822,99.0,18.939355,-26.3187575,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)C1CC(C2CC2)C1,MAT-POS-590ac91e-18,MAT-POS-590ac91e-18,,45.2875347336265,,17.61691,35.208985,,,1.0,1.0,,243.4382162,False,False,,x10559
Cc1ccncc1NC(=O)[C@@H]1[C@H]2CCCC[C@H]21,MAT-POS-590ac91e-19,MAT-POS-590ac91e-19,,0.0,,3.0183885,-3.51288,,,1.0,1.0,,292.7976547,False,False,,x10626
Cc1ccnc(C)c1NC(=O)C1CC2CC2C1,MAT-POS-590ac91e-20,MAT-POS-590ac91e-20,,0.0,,10.2293075,15.574088,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)C1CCC2(CC2)C1,MAT-POS-590ac91e-21,MAT-POS-590ac91e-21,,18.8253366101928,,4.527841,5.745891,,,1.0,1.0,,229.0265868,False,False,,x10476
Cc1ccncc1NC(=O)C1CCC12CCC2,MAT-POS-590ac91e-22,MAT-POS-590ac91e-22,,4.1366251583336,,-3.566716,3.788563,,,1.0,1.0,,0.0,False,False,,x10555
Cc1ccncc1NC(=O)CC1CC2CC2C1,MAT-POS-590ac91e-23,MAT-POS-590ac91e-23,,0.0,,11.5126585,12.287035,,,1.0,1.0,,122.0868394,False,False,3-aminopyridine-like,x10575
Cc1ccncc1NC(=O)CC1CC2(CC2)C1,MAT-POS-590ac91e-24,MAT-POS-590ac91e-24,,2.50792320615296,,-10.3198815,14.486355,,,1.0,1.0,,196.6043038,False,False,3-aminopyridine-like,x10801
Cc1ccncc1NC(=O)CC12CCCC1C2,MAT-POS-590ac91e-25,MAT-POS-590ac91e-25,,0.0,,1.03751445,23.568185,,,0.98,0.99,,94.24653108,False,False,,x10478
Cc1ccncc1NC(=O)C1(C#N)CCOC1,MAT-POS-590ac91e-27,MAT-POS-590ac91e-27,,4.01,,-7.7216341,-6.212094,,,1.0,1.0,,0.0,False,False,,x10610
Cc1ccncc1NC(=O)C1C2CCOCC21,MAT-POS-590ac91e-28,MAT-POS-590ac91e-28,,0.0,,-18.9310797,-10.787847,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)C12CCC(CO1)C2,MAT-POS-590ac91e-29,MAT-POS-590ac91e-29,,0.0,,-5.8389695,9.6591175,,,1.01,1.0,,12.66348921,False,False,,
O=C(NCC1COc2ccccc2O1)c1cc(=O)[nH]c2ccc(F)cc12,MAT-POS-590ac91e-30,MAT-POS-590ac91e-30,,16.3822510949419,,3.8361645,18.624712,,,1.0,0.79,,94.30050404,False,False,quinolones,
O=C(NCC1COc2ccccc2O1)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-31,MAT-POS-590ac91e-31,,3.980775171,,-0.371548,-2.499051,,,0.98,0.62,,271.789611387336,False,False,quinolones,
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-32,MAT-POS-590ac91e-32,,9.6412694085,,-6.6025105,51.684445,99.5,,0.88,0.66,99.0,,False,False,quinolones,x10355
CN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2ccc(F)cc12,MAT-POS-590ac91e-33,MAT-POS-590ac91e-33,,0.0,,-4.2139475,1.6693175,,,0.99,0.99,,0.0,False,False,quinolones,
CN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-34,MAT-POS-590ac91e-34,,0.0,,-3.6667175,15.339091,,,0.98,0.99,,0.0,False,False,quinolones,
COc1cccc2c1OCC(NC(=O)c1cc(=O)[nH]c3ccc(F)cc13)C2,MAT-POS-590ac91e-35,MAT-POS-590ac91e-35,,11.0317585357873,,2.2472535,18.97004,,,0.96,0.81,,163.6879759,False,False,quinolones,
COc1cccc2c1OCC(NC(=O)c1cc(=O)[nH]c3cc(F)ccc13)C2,MAT-POS-590ac91e-36,MAT-POS-590ac91e-36,,0.0,,-1.011125,-0.1748125,,,0.9,0.86,,194.0280769,False,False,quinolones,
COc1ccccc1OCCN(C)C(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-37,MAT-POS-590ac91e-37,,0.0,,-3.4711275,7.5661845,,,1.01,1.0,,97.1528054241707,False,False,quinolones,
COc1ccccc1OC(C)CNC(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-38,MAT-POS-590ac91e-38,,5.6477838765,,19.96151,59.04525,99.5,,1.0,0.99,99.0,76.4204660116987,False,False,quinolones,
COc1ccccc1OC(C)CNC(=O)c1cc(=O)[nH]c2ccc(F)cc12,MAT-POS-590ac91e-39,MAT-POS-590ac91e-39,,0.0,,19.848885,46.10182,,,1.0,0.99,,220.0454983,False,False,quinolones,x10525
COc1ccccc1OCC(C)NC(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-40,MAT-POS-590ac91e-40,,22.00889579,,46.902095,78.43533,32.9741466986078,4.48182643426169,1.0,0.99,99.0,147.848881381995,False,False,quinolones,
COc1ccccc1OCC(C)NC(=O)c1cc(=O)[nH]c2ccc(F)cc12,MAT-POS-590ac91e-41,MAT-POS-590ac91e-41,,40.0661570777935,27.4743061057264,41.97836,59.26865,16.4413907069583,4.78406145012849,1.0,0.88,99.0,0.0,False,False,quinolones,
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2ccc(Cl)cc12,MAT-POS-590ac91e-42,MAT-POS-590ac91e-42,,23.0121314279421,,-2.30975415,34.068405,,,0.93,0.66,,209.6884133,False,False,quinolones,
COc1ccccc1OCCN(C)C(=O)c1cc(=O)[nH]c2ccc(Cl)cc12,MAT-POS-590ac91e-43,MAT-POS-590ac91e-43,,0.0,,0.45278385,4.426199,,,1.0,0.99,,0.0,False,False,quinolones,
COc1ccccc1OC1CCCN(C(=O)c2c(C)c(=O)[nH]c3ccccc23)C1,MAT-POS-590ac91e-44,MAT-POS-590ac91e-44,,0.0,,-2.5414855,-1.1298768,,,,,,0.0,False,False,quinolones,
CCOc1ccccc1OC1CCN(C(=O)c2c(C)c(=O)[nH]c3ccccc23)C1,MAT-POS-590ac91e-45,MAT-POS-590ac91e-45,,0.0,,0.3422081,4.5681835,,,,,,0.0,False,False,quinolones,
CC1(C)Cc2cccc(OCCNC(=O)c3cc(=O)[nH]c4cc(F)ccc34)c2O1,MAT-POS-590ac91e-46,MAT-POS-590ac91e-46,,13.7520591965,,36.672805,69.856065,99.5,,0.97,0.97,99.0,250.575376953366,False,False,quinolones,
CC1(C)Cc2cccc(OCCNC(=O)c3cc(=O)[nH]c4ccc(F)cc34)c2O1,MAT-POS-590ac91e-47,MAT-POS-590ac91e-47,,41.9600531721745,,13.8529715,23.66992,,,0.98,0.84,,327.5899916,False,False,quinolones,
CCOc1ccccc1OC1CCN(C(=O)c2cc(=O)[nH]c3ccc(F)cc23)C1,MAT-POS-590ac91e-48,MAT-POS-590ac91e-48,,0.0,,6.7612045,18.24356,,,1.0,0.99,,0.0,False,False,quinolones,
CCOc1ccccc1OC1CCN(C(=O)c2cc(=O)[nH]c3cc(F)ccc23)C1,MAT-POS-590ac91e-49,MAT-POS-590ac91e-49,,0.0,,13.37519,21.397355,,,1.0,0.99,,0.0,False,False,quinolones,
CCCN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2cc(F)ccc12,MAT-POS-590ac91e-50,MAT-POS-590ac91e-50,,0.0,,5.209794,8.3322585,,,0.98,0.98,,0.0,False,False,quinolones,
CCN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2ccc(Cl)cc12,MAT-POS-590ac91e-51,MAT-POS-590ac91e-51,,0.0,,8.722341,2.6866695,,,0.95,0.89,,0.0,False,False,quinolones,
CCN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2ccc([N+](=O)[O-])cc12,MAT-POS-590ac91e-52,MAT-POS-590ac91e-52,,0.0,,2.8673945,-7.3545325,,,1.0,1.0,,0.0,False,False,quinolones,
CC1(C)Cc2cccc(OCCNC(=O)c3cc(=O)[nH]c4ccc(Cl)cc34)c2O1,MAT-POS-590ac91e-53,MAT-POS-590ac91e-53,,18.6931641434454,,5.99313965,28.76671,,,0.97,0.91,,258.0922972,False,False,quinolones,
COc1ccccc1OC1CCCN(C(=O)c2cc(=O)[nH]c3ccc(Cl)cc23)C1,MAT-POS-590ac91e-54,MAT-POS-590ac91e-54,,0.0,,-0.616675,5.27447,,,0.99,0.93,,0.0,False,False,quinolones,
CCCN(CC1COc2ccccc2O1)C(=O)c1cc(=O)[nH]c2ccc(Cl)cc12,MAT-POS-590ac91e-55,MAT-POS-590ac91e-55,,0.0,,-8.211223,-15.63857,,,0.98,0.89,,,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(F)cc12)N1CCN(S(=O)(=O)c2ccccc2)CC1,MAT-POS-590ac91e-56,MAT-POS-590ac91e-56,,16.2350807789757,,3.8431085,11.888695,,,0.98,0.98,,124.3999598,False,False,quinolones,
O=C(c1cc(=O)[nH]c2cc(F)ccc12)N1CCN(S(=O)(=O)c2ccccc2)CC1,MAT-POS-590ac91e-57,MAT-POS-590ac91e-57,,0.0,,12.624265,30.656515,,,0.98,0.99,,40.7060509454071,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(Cl)cc12)N1CCN(S(=O)(=O)c2ccccc2)CC1,MAT-POS-590ac91e-58,MAT-POS-590ac91e-58,,22.7925208950981,,10.63626,23.92497,,,0.94,0.93,,119.7039334,False,False,quinolones,
N#Cc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4ccc(F)cc34)CC2)cc1,MAT-POS-590ac91e-59,MAT-POS-590ac91e-59,,33.6731868115699,,2.6667035,10.3927565,,,0.98,0.98,,169.1202816,False,False,quinolones,
N#Cc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4cc(F)ccc34)CC2)cc1,MAT-POS-590ac91e-60,MAT-POS-590ac91e-60,,0.229587167,,6.902092,39.941665,,,0.94,0.94,,146.518127545962,False,False,quinolones,
N#Cc1ccccc1S(=O)(=O)N1CCN(C(=O)c2cc(=O)[nH]c3cc(F)ccc23)CC1,MAT-POS-590ac91e-61,MAT-POS-590ac91e-61,,0.0,,1.09790785,52.3954985,,,0.94,0.95,99.0,127.904832685497,False,False,quinolones,
N#Cc1ccccc1S(=O)(=O)N1CCN(C(=O)c2cc(=O)[nH]c3ccc(F)cc23)CC1,MAT-POS-590ac91e-62,MAT-POS-590ac91e-62,,29.9043284176174,,14.651595,29.870035,,,0.99,0.92,,156.7703808,False,False,quinolones,
Cc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4cc(F)ccc34)CC2)c(C)c1,MAT-POS-590ac91e-63,MAT-POS-590ac91e-63,,11.4106194965,,21.777405,48.12226,99.5,,1.0,0.92,99.0,62.9822700964483,False,False,quinolones,
Cc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4ccc(F)cc34)CC2)c(C)c1,MAT-POS-590ac91e-64,MAT-POS-590ac91e-64,,11.7058307784727,,6.2361975,20.615,,,0.98,0.84,,174.1757829,False,False,quinolones,
COc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4cc(F)ccc34)CC2)cc1,MAT-POS-590ac91e-65,MAT-POS-590ac91e-65,,0.0,,5.9849375,-3.2670605,,,0.87,0.9,,65.5775873470211,False,False,quinolones,
Cc1ccc(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4ccc(Cl)cc34)CC2)cc1,MAT-POS-590ac91e-66,MAT-POS-590ac91e-66,,11.4711991918474,,-0.8694565,-0.53303525,,,0.97,0.88,,0.0,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(F)cc12)N1CCN(S(=O)(=O)c2ccc(Cl)cc2)CC1,MAT-POS-590ac91e-67,MAT-POS-590ac91e-67,,50.0080860765435,,-1.8403035,11.35709,,,0.98,0.81,,0.0,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(F)cc12)N1CCN(S(=O)(=O)c2ccccc2Cl)CC1,MAT-POS-590ac91e-68,MAT-POS-590ac91e-68,,39.8464666777444,,19.469715,35.123015,,,0.98,0.93,,238.9042143,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(F)cc12)N1CCN(S(=O)(=O)c2cccc(Cl)c2)CC1,MAT-POS-590ac91e-69,MAT-POS-590ac91e-69,,52.810236757388,99.0,1.394463485,25.74188,,,0.98,0.87,,218.7014672,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccc(Cl)cc12)N1CCN(S(=O)(=O)c2ccccc2F)CC1,MAT-POS-590ac91e-70,MAT-POS-590ac91e-70,,17.0845036766078,,-7.4834365,4.4204675,,,0.94,0.91,,153.4840413,False,False,quinolones,
Cc1noc(C)c1CS(=O)(=O)Cc1cccc(Cl)c1,JAG-UCB-a3ef7265-1,JAG-UCB-a3ef7265-1,,0.0,,1.06770805,-0.0148933,,,0.99,1.0,,0.0,False,False,,
Cn1cnnc1NC(=O)Cc1cccc(Cl)c1F,JAG-UCB-a3ef7265-2,JAG-UCB-a3ef7265-2,,-13.0861759894203,,5.09652735,-1.132041,,,0.98,0.99,,49.04958615,False,False,3-aminopyridine-like,
O=C(Nc1cnccc1CO)[C@@H]1COc2ccc(Cl)cc21,JAG-UCB-a3ef7265-3,JAG-UCB-a3ef7265-3,,58.622264305,18.387963478411,46.10042,73.050635,42.3575881065483,4.37306877712543,1.01,1.0,99.0,0.0,False,False,3-aminopyridine-like,
Cc1nnc(NC(=O)Cc2cccc(Cl)c2F)n1C,JAG-UCB-a3ef7265-4,JAG-UCB-a3ef7265-4,,0.0,,-12.7044395,-10.7713325,,,1.01,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1cc(C)cc(CS(=O)(=O)N[C@@]23COC[C@@H]2C3)c1,JAG-UCB-a3ef7265-6,JAG-UCB-a3ef7265-6,,0.0,,6.032293,-9.3826935,,,1.0,1.0,,0.0,False,False,,
COc1c(NC(=O)Cc2cccc(Cl)c2Cl)c(C)nn1C,JAG-UCB-a3ef7265-8,JAG-UCB-a3ef7265-8,,0.0,,2.7770125,2.1942745,,,1.0,1.01,,0.0,False,False,3-aminopyridine-like,
Cc1noc(C)c1NC(=O)Cc1cccc(Cl)c1Cl,JAG-UCB-a3ef7265-9,JAG-UCB-a3ef7265-9,,0.0,,-2.30378225,-6.85461825,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1nnc(NC(=O)Cc2cccc(Cl)c2F)s1,JAG-UCB-a3ef7265-10,JAG-UCB-a3ef7265-10,,0.0,,1.02107925,-14.8216535,,,0.99,0.68,,0.0,False,False,3-aminopyridine-like,
Cn1nnnc1NC(=O)Cc1csc(C(C)(C)C)n1,JAG-UCB-a3ef7265-11,JAG-UCB-a3ef7265-11,,0.0,,1.851882,5.133212,,,0.99,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1cc(C)cc(NC(=O)Cn2cncc2C)c1,JAG-UCB-a3ef7265-12,JAG-UCB-a3ef7265-12,,0.0,,-2.2051125,2.7217315,,,1.0,1.0,,189.5821632,False,False,3-aminopyridine-like,
Cc1cc(C)cc(NC(=O)Cc2cnn(C)c2C)c1,JAG-UCB-a3ef7265-13,JAG-UCB-a3ef7265-13,,0.0,,-12.146806,-5.2768265,,,1.0,1.01,,0.0,False,False,3-aminopyridine-like,
Cc1cccc(NC(=O)Cn2cncc2C)n1,JAG-UCB-a3ef7265-14,JAG-UCB-a3ef7265-14,,0.0,,-1.2961575,-3.38227345,,,1.0,1.01,,0.0,False,False,3-aminopyridine-like,
Cc1nnc(NC(=O)Cc2cccc(Cl)c2)n1C,JAG-UCB-a3ef7265-15,JAG-UCB-a3ef7265-15,,-14.0228895142263,,-6.05477,0.8736905,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccc(C)c(N(C)C(=O)Cc2cnn(C)c2C)c1,JAG-UCB-a3ef7265-16,JAG-UCB-a3ef7265-16,,0.0,,7.7530275,11.4378805,,,0.97,0.98,,0.0,False,False,3-aminopyridine-like,
Cn1cnnc1NC(=O)Cc1cccc(Cl)c1,JAG-UCB-a3ef7265-17,JAG-UCB-a3ef7265-17,,-10.4993221223183,,5.989008,-25.9946425,,,1.01,1.0,,76.07365648,False,False,3-aminopyridine-like,
Cc1cc(C)cc(CC(=O)Nc2nncn2C)c1,JAG-UCB-a3ef7265-18,JAG-UCB-a3ef7265-18,,0.0,,-0.7908505,-11.527954,,,1.0,1.0,,85.52725676,False,False,3-aminopyridine-like,x11346
Cc1nn(C(C)C)c(C)c1CC(=O)Nc1nncn1C1CC1,JAG-UCB-a3ef7265-19,JAG-UCB-a3ef7265-19,,5.28686672523929,,-5.192722,-6.892272,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
O=C(Nc1nncn1C1CC1)C1CCOc2ccc(Cl)cc21,JAG-UCB-a3ef7265-20,JAG-UCB-a3ef7265-20,,1.89939146,99.0,46.69456,54.64775,0.597852975081875,6.22340560524454,1.0,1.0,,145.759081412293,False,False,3-aminopyridine-like,x10324
Cc1noc([C@@H](C)S(=O)(=O)Cc2cccc(C(F)(F)F)c2)n1,JAG-UCB-a3ef7265-21,JAG-UCB-a3ef7265-21,,0.0,,-7.049373,-6.936245,,,1.01,1.0,,0.0,False,False,,
Cc1cc(NC(=O)Cn2cncc2C)cc(C)c1Cl,JAG-UCB-a3ef7265-22,JAG-UCB-a3ef7265-22,,25.78,,2.903274,4.8820024,,,1.0,0.99,,0.0,False,False,3-aminopyridine-like,
CCc1ccncc1NC(=O)Cc1cccc(C(F)(F)F)n1,JAG-UCB-a3ef7265-23,JAG-UCB-a3ef7265-23,,0.0,,2.6263345,10.0794305,,,0.99,1.0,,80.3503033438314,False,False,3-aminopyridine-like,x10995
Cc1cc2c(cc1C)[C@H](C(=O)Nc1cncnc1-n1cccn1)CO2,JAG-UCB-a3ef7265-24,JAG-UCB-a3ef7265-24,,0.0,,-1.1983265,-9.39733,,,0.82,0.76,,,False,False,3-aminopyridine-like,
Cc1ccncc1N1CCN(c2cccc(Cl)c2)C1=O,JAG-UCB-cedd89ab-1,JAG-UCB-cedd89ab-1,,,99.0,,,81.673116505125,4.08792087216765,,,,195.975381,False,False,3-aminopyridine-like,x11475
O=C(Cc1cc(Cl)cc(Cl)c1)Nc1nncs1,JAG-UCB-cedd89ab-3,JAG-UCB-cedd89ab-3,,0.0,,13.928838,-0.8211735,,,0.84,0.7,,55.70410279,False,False,3-aminopyridine-like,
O=C(Cc1cccnc1)N1CCC[C@H]1c1noc(C2CC2)n1,JAG-UCB-cedd89ab-4,JAG-UCB-cedd89ab-4,,0.0,,5.8278585,19.91861,,,1.0,1.0,,,False,False,,
O=C(Cc1cccnc1)Nc1cccc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-1,RAL-MED-2de63afb-1,,26.440201745,,39.5682,71.7735,88.3422842953824,4.05383137523776,0.97,0.99,,,False,False,3-aminopyridine-like,x10371
Cc1cc(NC(=O)Cc2cncnc2)cc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-2,RAL-MED-2de63afb-2,,44.951235785,,49.30711,72.72272,34.3199073353597,4.46445389342812,1.01,1.0,,443.664197363056,False,False,3-aminopyridine-like,x10322
O=C1CC(c2cccc(NC(=O)Cc3cncnc3)c2)CN1,RAL-MED-2de63afb-3,RAL-MED-2de63afb-3,,0.0,,3.83430965,10.797005,,,1.0,1.0,,183.798069457702,False,False,3-aminopyridine-like,
O=C1CC(Oc2cccc(C(=O)NCc3cncnc3)c2)N1,RAL-MED-2de63afb-5,RAL-MED-2de63afb-5,,28.0563700493143,,21.63363,25.11857,,,1.0,1.0,,83.64229409,False,False,,
O=C(Cc1ccccc1)Nc1cccc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-6,RAL-MED-2de63afb-6,,0.0,,-2.2828535,-0.807546,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
C=CC(=O)Nc1cccc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-9,RAL-MED-2de63afb-9,,2.88,,5.3924355,2.1948,,,1.0,1.0,,,True,False,,
C/C=C/C(=O)Nc1cccc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-10,RAL-MED-2de63afb-10,,0.0,,-3.0309625,4.683994,,,1.0,1.0,,,False,False,,
CCC(=O)Nc1cccc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-11,RAL-MED-2de63afb-11,,0.0,,-4.9901975,-6.233659,,,1.01,1.01,,0.0,False,False,,
CC(=O)NCc1cccc(NC(=O)Cc2cncnc2)c1,RAL-MED-2de63afb-12,RAL-MED-2de63afb-12,,0.0,,3.14811725,6.2182875,,,1.01,1.0,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cncnc1)Nc1cc(F)cc(OC2CC(=O)N2)c1,RAL-MED-2de63afb-14,RAL-MED-2de63afb-14,,45.74945463,,52.84184,87.837815,24.9466748468068,4.60298733348432,0.99,0.99,,278.961147950946,False,False,3-aminopyridine-like,x10387
Cc1ccncc1CC(=O)Nc1cccc(Cl)c1,EDJ-MED-49816e9b-1,EDJ-MED-49816e9b-1,,88.6064239800908,26.3621258020849,42.193095,67.38706,29.8595914518367,4.52491613872173,1.0,1.0,99.0,166.76967023858,False,False,3-aminopyridine-like,x11011
Cc1ccnc(C)c1NC(=O)Cc1cccc(Cl)c1,EDJ-MED-49816e9b-2,EDJ-MED-49816e9b-2,,8.4970087445,,-1.5983266,13.252905,,,1.0,1.0,,210.293170055956,False,False,3-aminopyridine-like,x10334
Cc1cnn(C)c1NC(=O)Cc1cccc(Cl)c1,EDJ-MED-49816e9b-3,EDJ-MED-49816e9b-3,,23.1028502166268,,3.1091525,5.0604005,,,0.99,0.99,,89.2878304363911,False,False,3-aminopyridine-like,
Cc1ccncc1N1CCC(c2cccc(Cl)c2)S1(=O)=O,EDJ-MED-49816e9b-4,EDJ-MED-49816e9b-4,,,68.244765406743,,,85.0199239771583,4.07047928770476,,,,134.5894268,False,False,,
Cc1nnn(C)c1NC(=O)Cc1cccc(Cl)c1,EDJ-MED-49816e9b-5,EDJ-MED-49816e9b-5,,5.46805451860995,,-9.242604,-12.346949,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
COc1ccccc1OCCNC(=O)c1cc[nH]c(=O)c1,BEN-DND-7e92b6ca-1,BEN-DND-7e92b6ca-1,,12.98,,1.92554965,1.7068998,,,1.0,1.0,,98.27450549,False,False,,x10700
COc1ccccc1OCCN(C)C(=O)c1cc(=O)[nH]c2ccccc12,BEN-DND-7e92b6ca-2,BEN-DND-7e92b6ca-2,,0.0,,12.1322165,12.50561,,,0.99,0.98,,0.0,False,False,quinolones,x10419
CN(CCNC(=O)c1cc(=O)[nH]c2ccccc12)c1ccccc1,BEN-DND-7e92b6ca-3,BEN-DND-7e92b6ca-3,,8.3002382485,,-2.3230125,19.200235,,,0.91,0.77,,212.747047350528,False,False,quinolones,
O=C(NCCNc1ccccc1)c1cc(=O)[nH]c2ccccc12,BEN-DND-7e92b6ca-4,BEN-DND-7e92b6ca-4,,35.378119435,,32.0318,61.57364,99.5,,1.0,0.98,99.0,297.076736655763,False,False,quinolones,x10403
O=C(NCCOc1ccccc1)c1cc(=O)[nH]c2ccccc12,BEN-DND-7e92b6ca-5,BEN-DND-7e92b6ca-5,,3.0478023645,,12.70293,54.620135,99.5,,1.0,1.0,99.0,280.254449153415,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(S(=O)(=O)c2ccccc2)CC1,BEN-DND-7e92b6ca-7,BEN-DND-7e92b6ca-7,,3.0745207935,,16.117155,40.74937,,,0.98,0.97,,190.040824487621,False,False,quinolones,
Cc1cc(C)c(C)c(S(=O)(=O)N2CCN(C(=O)c3cc[nH]c(=O)c3)CC2)c1C,BEN-DND-7e92b6ca-8,BEN-DND-7e92b6ca-8,,0.0,,-1.4994765,5.5605595,,,0.99,0.98,,221.4876788,False,False,,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(Cc2ccccc2)CC1,BEN-DND-7e92b6ca-10,BEN-DND-7e92b6ca-10,,82.3507748190987,18.7575476054439,74.460875,87.782555,8.76136877730283,5.05742803926664,0.99,1.0,99.0,113.71382570794,False,False,quinolones,
COc1ccc(N2CCN(C(=O)c3cc(=O)[nH]c4ccccc34)CC2)cc1,BEN-DND-7e92b6ca-11,BEN-DND-7e92b6ca-11,,51.3603089522242,95.695991931796,61.38267,81.71604,14.6738706575817,4.83345531332081,1.0,1.0,,47.7967379292156,False,False,quinolones,
COc1cccc(N2CCN(C(=O)c3cc(=O)[nH]c4ccccc34)CC2)c1,BEN-DND-7e92b6ca-12,BEN-DND-7e92b6ca-12,,83.250016563202,19.6997683579819,78.508125,90.769485,7.54962952699048,5.12207435940808,0.99,0.95,99.0,112.698176212696,False,False,quinolones,
COc1ccccc1N1CCN(C(=O)c2cc(=O)[nH]c3ccccc23)CC1,BEN-DND-7e92b6ca-13,BEN-DND-7e92b6ca-13,,14.79107602846,,39.02075,62.804895,32.7591022474999,4.484668008447,1.0,0.99,,91.6838622828165,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(c2ccc(F)cc2)CC1,BEN-DND-7e92b6ca-14,BEN-DND-7e92b6ca-14,,52.2769146008321,52.6819268131519,56.967645,78.525565,16.5026189867518,4.78244712722637,0.99,0.99,,74.0176899998565,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(c2ccccc2F)CC1,BEN-DND-7e92b6ca-16,BEN-DND-7e92b6ca-16,,46.3789581965628,,50.689395,75.578355,23.9995998649817,4.61979599903336,0.98,0.99,,163.809243210152,False,False,quinolones,x11366
CCOC(=O)[C@H]1O[C@@H]1C(=O)N[C@@H](CC(C)C)C(=O)NCCC(C)C,AAR-POS-90191df4-1,AAR-POS-90191df4-1,,0.0,,-1.5383465,-5.2137739,,,1.0,1.0,,,False,False,Ugi,
Cc1ccncc1NC(=O)CCc1ccccn1,BEN-DND-93268d01-4,BEN-DND-93268d01-4,,11.395,,-0.90447,-28.6179639,,,1.0,1.0,,0.0,False,False,,
Cc1ccncc1NC(=O)CCc1ccc(F)cc1,BEN-DND-93268d01-5,BEN-DND-93268d01-5,,6.50779416482122,,1.9486385,5.917838,,,1.0,1.0,,188.1672202,False,False,,
Cc1ccncc1NC(=O)CCc1cccc(F)c1,BEN-DND-93268d01-6,BEN-DND-93268d01-6,,,99.0,,,58.4540931399392,4.23318507276818,,,,135.8223673,False,False,,x11427
Cc1ccncc1NC(=O)CCc1ccccc1F,BEN-DND-93268d01-7,BEN-DND-93268d01-7,,3.64,,-45.83645,4.126884,,,1.0,1.0,,225.47918,False,False,,x10598
CC(=O)N1CCN(CC(=O)Nc2cnccc2C)CC1,BEN-DND-93268d01-8,BEN-DND-93268d01-8,,,99.0,,,0.637897638524396,6.19524900559013,,,,0.0,False,False,3-aminopyridine-like,x11417
Cc1ccncc1NC(=O)CN1CCOCC1,BEN-DND-93268d01-10,BEN-DND-93268d01-10,,5.69542292353812,,-2.39462595,-7.758153,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)CN1CCCCC1,BEN-DND-93268d01-11,BEN-DND-93268d01-11,,,99.0,,,99.5,,,,,62.31597544,False,False,3-aminopyridine-like,x11428
Cc1ccncc1NC(=O)CC(C)(C)c1ccccc1,BEN-DND-93268d01-13,BEN-DND-93268d01-13,,11.45414475926,,3.577827,12.2196925,,,1.0,1.0,,230.4968946,False,False,,x10484
Cc1ccncc1NC(=O)C(C)Cc1ccccc1,BEN-DND-93268d01-14,BEN-DND-93268d01-14,,0.0,,-54.8602145,-127.91988,,,1.0,1.0,,121.9364061,False,False,,
CC(C(=O)Nc1cnccc1O)c1ccccc1,BEN-DND-93268d01-15,BEN-DND-93268d01-15,,0.0,,0.187329425,0.7404675,,,,,,0.0,False,False,3-aminopyridine-like,
O=C(CCl)N1CCN(S(=O)(=O)C2=CC[SH]=C2)CC1,MAK-UNK-d4768348-1,MAK-UNK-d4768348-1,96.3562387315272,,0.484414563768121,78.55136,73.74619,1.63084331612158,5.78758776195943,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
Cc1ccncc1NC(=O)Cc1cccc(CO)c1,EDJ-MED-e58735b6-2,EDJ-MED-e58735b6-2,,1.13630184,,2.86527195,6.0491525,,,1.0,1.0,,163.224197000577,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(S(N)(=O)=O)c1,EDJ-MED-e58735b6-3,EDJ-MED-e58735b6-3,,11.54,,11.1451625,6.2286075,,,0.99,0.99,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(-c2cn[nH]c2)c1,EDJ-MED-e58735b6-4,EDJ-MED-e58735b6-4,,,99.0,,,53.1652610098348,4.2743720496539,,,,0.0,False,False,3-aminopyridine-like,
O=C(CCl)N1CCN(Cc2nc(-c3cccs3)no2)CC1,NAU-LAT-64f4b287-3,NAU-LAT-64f4b287-3,,0.0,,6.55148,16.96972,,,0.98,0.93,,,False,True,piperazine-chloroacetamide,
COc1ccc2c(c1)CN(C(=O)CCl)C(c1ccccc1)C2,NAU-LAT-64f4b287-4,NAU-LAT-64f4b287-4,,100.0,1.78427249488526,97.394235,97.518465,3.73910514181238,5.42723232252513,0.98,0.96,99.0,,False,True,,
Cc1nnc(C2Cc3ccccc3CN2C(=O)CCl)o1,NAU-LAT-64f4b287-5,NAU-LAT-64f4b287-5,,18.06,,16.314845,41.884345,53.4912889111895,4.27171693734011,0.99,0.99,99.0,,False,True,,
O=C(Cc1ccc(O)cc1)Nc1cccc2cc[nH]c12,NAU-LAT-64f4b287-6,NAU-LAT-64f4b287-6,,0.0,,-9.5664525,-4.9045215,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1ccc(F)cc1)Nc1cccc2cc[nH]c12,NAU-LAT-64f4b287-7,NAU-LAT-64f4b287-7,,0.0,,-2.4308565,-33.890285,,,1.0,0.88,,110.8781682,False,False,3-aminopyridine-like,
O=C(Cc1cccnc1)NCc1ccccc1,NAU-LAT-64f4b287-9,NAU-LAT-64f4b287-9,,13.03005882071,,1.3097405,7.287681,,,1.0,1.0,,117.0897417,False,False,,
CC(C)CCNC(=O)C(CC(C)C)NC(=O)C1OC1C(=O)O,AAR-POS-ac4b8cb8-1,AAR-POS-ac4b8cb8-1,,0.0,,0.735536,-2.946917,,,1.0,1.0,,,False,False,Ugi,
Cc1ccncc1N1CCC(c2cccc(Cl)c2)C1=O,EDJ-MED-e66f2cc5-1,EDJ-MED-e66f2cc5-1,,,12.8942018108825,,,44.721152845521,4.34948700950457,,,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(OC2CC(=O)N2)c1,BRU-LEF-c49414a7-1,BRU-LEF-c49414a7-1,,0.0,,5.50157,16.656155,,,1.01,1.01,,309.1707243,False,False,3-aminopyridine-like,x10756
C=CC(=O)N1CCN(Cc2c[nH]c3ccc(C#N)cc23)CC1,MAT-POS-2db6411e-1,MAT-POS-2db6411e-1,0.0,0.0,,-36.21916,-27.06263,,,0.97,0.92,,,True,False,,
O=C(CCl)N1CCN(Cc2cc(O)cc(Cl)c2)CC1,MAT-POS-2db6411e-2,MAT-POS-2db6411e-2,92.7299912844281,98.8615965175399,1.56892614752099,74.96829,89.51881,12.91844908314,4.88878962218181,,,99.0,,False,True,piperazine-chloroacetamide,
O=C(Cc1cccc(Cl)c1)Nc1cccnc1,EDG-MED-0da5ad92-2,EDG-MED-0da5ad92-2,,52.3682892479862,99.0,24.074975,40.890465,53.717306778232,4.26988576965696,,,99.0,309.414811031578,False,False,3-aminopyridine-like,x10201
Cc1ccncc1NC(=O)N(C)c1cccc(Cl)c1,EDG-MED-0da5ad92-3,EDG-MED-0da5ad92-3,,,99.0,17.561765,33.756335,99.5,,,,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)C(CO)c1cccc(Cl)c1,EDG-MED-0da5ad92-5,EDG-MED-0da5ad92-5,,,47.3187499181099,,,99.5,,,,,163.6813112,False,False,3-aminopyridine-like,
CCCCOc1ccc(Cl)cc1CC(=O)Nc1cnccc1C,EDG-MED-0da5ad92-7,EDG-MED-0da5ad92-7,,,15.6858265095757,,,24.7824039514023,4.60585656833159,,,,225.6430747,False,False,3-aminopyridine-like,x11562
Cc1ccncc1NC(=O)CC1CCCNC1,EDG-MED-0da5ad92-9,EDG-MED-0da5ad92-9,,0.0,,-1.90836,16.688875,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1cncc(NC(=O)Cc2cccc(Cl)c2)c1,EDG-MED-0da5ad92-12,EDG-MED-0da5ad92-12,,38.6323451758956,,19.840895,42.669205,,,1.0,1.0,,,False,False,3-aminopyridine-like,x10976
Cc1ccc(NC(=O)Cc2cccc(Cl)c2)cn1,EDG-MED-0da5ad92-13,EDG-MED-0da5ad92-13,,0.0,,0.3596831,3.352639,,,0.99,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ncccc1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-14,EDG-MED-0da5ad92-14,,0.0,,-4.5913685,-3.8985493,,,,,,184.722022126949,False,False,3-aminopyridine-like,
Cc1ccnnc1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-15,EDG-MED-0da5ad92-15,,,99.0,,,99.5,,,,,168.2174313,False,False,3-aminopyridine-like,x11485
Cc1cnncc1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-16,EDG-MED-0da5ad92-16,,13.8287397830946,,-3.562807,-2.6476915,,,0.99,1.0,,90.2782208812645,False,False,3-aminopyridine-like,x11013
Cc1cc(N)ncc1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-17,EDG-MED-0da5ad92-17,,,99.0,,,99.5,,,,,106.1576658,False,False,3-aminopyridine-like,
Cc1ccnc(N)c1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-18,EDG-MED-0da5ad92-18,,0.0,,6.437589,20.0662,,,1.0,0.99,,384.0204237,False,False,3-aminopyridine-like,x10494
Cc1ccncc1NC(=O)N(Cc1ccccc1)c1cccc(Cl)c1,EDG-MED-0da5ad92-20,EDG-MED-0da5ad92-20,,,,,,22.9100709517503,4.63997356581253,,,,159.5313668,False,False,3-aminopyridine-like,
Cc1[nH]ncc1NC(=O)Cc1cccc(Cl)c1,EDG-MED-0da5ad92-21,EDG-MED-0da5ad92-21,,52.1292179310908,99.0,3.6405765,6.925368,,,0.99,1.0,,57.1959530453639,False,False,3-aminopyridine-like,x11025
COc1cnc(C#N)nc1,MAK-UNK-ed378e62-6,MAK-UNK-ed378e62-6,,,99.0,,,99.5,,,,,,False,False,,
N#Cc1ccc(O)c(NC(=O)Cc2cccnc2)c1,BEN-DND-61647d40-8,BEN-DND-61647d40-8,,0.0,,-15.4148615,-8.484955,,,1.0,0.95,,256.1877326,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)Nc1cccc(Cl)c1,BEN-DND-61647d40-12,BEN-DND-61647d40-12,,55.07,29.4299695167244,,,99.5,,,,,286.3325292,False,False,3-aminopyridine-like,
O=C(Cn1c(=O)[nH]c2ccccc21)Nc1cccc(Cl)c1,BEN-DND-61647d40-14,BEN-DND-61647d40-14,,0.0,,-4.2771705,-9.7805215,,,1.0,0.64,,122.1234309,False,False,3-aminopyridine-like,
O=C(Cc1cccnc1)Nc1cc(Cl)ccc1O,BEN-DND-61647d40-18,BEN-DND-61647d40-18,,6.625,,-1.541334,23.34414,,,1.01,0.98,,273.7442032,False,False,3-aminopyridine-like,
Cc1nnn(NC(=O)Cc2cccc(Cl)c2)c1C,JAN-GHE-5a013bed-1,JAN-GHE-5a013bed-1,,28.6594331524507,73.3563140602343,39.57277,70.405075,14.1625652028387,4.84885807768157,1.0,1.01,,147.5919923,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nn1cnc2ccccc21,JAN-GHE-5a013bed-2,JAN-GHE-5a013bed-2,,45.2787496881907,4.2651979935473,74.18714,87.70723,8.30346802415843,5.08074048242109,1.0,1.0,99.0,352.1841668,False,False,3-aminopyridine-like,x10466
O=C(Cc1cccc(Cl)c1)Nn1cnc2ccccc2c1=O,JAN-GHE-5a013bed-3,JAN-GHE-5a013bed-3,,0.0,99.0,70.8607,87.0438,8.64546417390745,5.0632116845468,1.0,1.0,99.0,231.1735136,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nn1cn[nH]c1=O,JAN-GHE-5a013bed-4,JAN-GHE-5a013bed-4,,7.935,,0.4051425,0.786645235,,,1.0,1.01,,130.9616249,False,False,3-aminopyridine-like,x10604
O=C(Cc1cccc(Cl)c1)Nn1cnnc1,JAN-GHE-5a013bed-5,JAN-GHE-5a013bed-5,,0.0,,-9.88339,-21.628234,,,1.0,1.0,,111.7143682,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cnns1,JAN-GHE-5a013bed-6,JAN-GHE-5a013bed-6,,48.6637348164891,,4.1201535,3.342711,,,0.99,0.99,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1nncs1,JAN-GHE-5a013bed-7,JAN-GHE-5a013bed-7,,0.0,,-9.944688,-3.049,,,1.0,0.78,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cnccn1,JAN-GHE-5a013bed-8,JAN-GHE-5a013bed-8,,0.0,,3.7111625,13.31442,,,1.01,1.0,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1nnn[nH]1,JAN-GHE-5a013bed-11,JAN-GHE-5a013bed-11,,27.1620157701656,,23.335045,49.133815,45.2867094312226,4.34402923435745,1.0,1.0,99.0,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cncc(C#N)c1,TRY-UNI-2eddb1ff-1,TRY-UNI-2eddb1ff-1,,22.867788855,,35.51632,42.149045,,,1.01,1.0,,234.221617599446,False,False,3-aminopyridine-like,x10314
Cc1ccncc1NC(=O)Cc1cncc(Cl)c1,TRY-UNI-2eddb1ff-2,TRY-UNI-2eddb1ff-2,,71.44,99.0,28.841385,46.01123,46.4360480992792,4.33314474762652,1.0,1.01,99.0,76.78827958,False,False,3-aminopyridine-like,x10723
Cc1ccncc1NC(=O)C(C)c1cncc(Cl)c1,TRY-UNI-2eddb1ff-3,TRY-UNI-2eddb1ff-3,,15.0796333184804,,-18.85011,-5.64141,,,0.98,0.95,,172.2364995,False,False,3-aminopyridine-like,x10900
Cc1ccncc1NC(=O)Cc1cc(C#N)cc(OC2CC(=O)N2)c1,TRY-UNI-2eddb1ff-6,TRY-UNI-2eddb1ff-6,,,8.63062448649481,,,11.5701415774751,4.93666132679242,,,,196.5284365,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cc(Cl)cc(OC2CC(=O)N2)c1,TRY-UNI-2eddb1ff-7,TRY-UNI-2eddb1ff-7,,87.191315835,0.940748777754165,94.4703,97.00562,3.6098563119233,5.44251008457101,0.99,1.0,99.0,304.016753887219,False,False,3-aminopyridine-like,x10789
Cc1ccncc1NC(=O)C(C)c1cc(Cl)cc(OC2CC(=O)N2)c1,TRY-UNI-2eddb1ff-8,TRY-UNI-2eddb1ff-8,,,88.092330018011,,,77.1348411851102,4.11274941032037,,,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(F)c1,ALP-POS-95b75b4d-1,ALP-POS-95b75b4d-1,,40.854543705,,39.63515,65.25146,95.8330784284157,4.01848456086563,1.01,1.0,99.0,345.409207161125,False,False,3-aminopyridine-like,x10417
Cc1ccncc1NC(=O)Cc1cccc(O)c1,ALP-POS-95b75b4d-2,ALP-POS-95b75b4d-2,,1.0435961075,,-7.019247,6.459908,,,1.0,1.0,,292.227556812041,False,False,3-aminopyridine-like,x10359
Cc1ccncc1NC(=O)Cc1cccc(C2CC2)c1,ALP-POS-95b75b4d-4,ALP-POS-95b75b4d-4,,23.3655881006241,,7.4070475,19.832635,,,0.99,1.0,,320.6408773,False,False,3-aminopyridine-like,x10566
O=C(Cc1cccc(Cl)c1)Nc1cnccc1C1CC1,ALP-POS-95b75b4d-5,ALP-POS-95b75b4d-5,,,7.39797406776628,,,7.1736359117104,5.14426066913589,,,,225.8844099,False,False,3-aminopyridine-like,
O=C(Cc1cccc(Cl)c1)Nc1cnccc1O,ALP-POS-95b75b4d-6,ALP-POS-95b75b4d-6,,0.0,,0.013455,-2.059689,,,1.0,1.0,,40.5161877,False,False,3-aminopyridine-like,
CCC(C(=O)Nc1cnncc1C)c1cccc(Cl)c1,JAN-GHE-83b26c96-1,JAN-GHE-83b26c96-1,,0.0,,2.53556505,1.1459735,,,0.99,1.0,,76.5380614702125,False,False,3-aminopyridine-like,x10329
CC(=O)Nc1ccncc1NC(=O)C(C)c1cccc(Cl)c1,JAN-GHE-83b26c96-2,JAN-GHE-83b26c96-2,,21.545250815,,14.44519,44.615305,,,1.0,1.0,,139.655241119811,False,False,3-aminopyridine-like,x11372
CC(C(=O)Nc1cnccc1-n1cccn1)c1cccc(Cl)c1,JAN-GHE-83b26c96-3,JAN-GHE-83b26c96-3,,4.0260285285,,11.2887,38.86818,,,1.01,1.0,,94.1046098632327,False,False,3-aminopyridine-like,x10377
CC(C)c1ncncc1NC(=O)C(C)c1cccc(Cl)c1,JAN-GHE-83b26c96-6,JAN-GHE-83b26c96-6,,1.6045005225,,6.4284515,18.962065,,,1.01,1.0,,163.621743469119,False,False,3-aminopyridine-like,
Cc1ncncc1NC(=O)C(c1cccc(Cl)c1)C(C)C,JAN-GHE-83b26c96-7,JAN-GHE-83b26c96-7,,46.548531701426,,3.5181045,20.623595,,,1.0,0.99,,115.5618866,False,False,3-aminopyridine-like,
CCCC(C(=O)Nc1cnccc1C)c1cccc(Cl)c1,JAN-GHE-83b26c96-8,JAN-GHE-83b26c96-8,,78.318200805,5.47937183813606,77.852725,90.64927,17.3103456122319,4.76169426106818,1.0,0.99,99.0,315.811903829992,False,False,3-aminopyridine-like,x10423
Cc1ccncc1NC(=O)C(c1cccc(Cl)c1)C(C)C,JAN-GHE-83b26c96-9,JAN-GHE-83b26c96-9,,15.0033608685,,21.338915,42.4666,,,0.99,0.99,,133.930796155369,False,False,3-aminopyridine-like,x10327
Cc1ccncc1NC(=O)C(c1cccc(Cl)c1)N(C)C,JAN-GHE-83b26c96-10,JAN-GHE-83b26c96-10,,16.76067445,,16.217575,38.98899,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,x10395
Cc1ccc(CC(=O)Nc2cnccc2C)cc1,JAN-GHE-83b26c96-11,JAN-GHE-83b26c96-11,,5.56069103294953,,6.319883,3.26725005,,,,,,246.633538235933,False,False,3-aminopyridine-like,x10248
Cc1ccncc1NC(=O)Cc1cccc(Br)c1,JAN-GHE-83b26c96-12,JAN-GHE-83b26c96-12,,98.3386197794272,15.9429761516083,56.18509,77.679955,20.5939440724842,4.68626047101758,1.01,1.0,,398.894579076177,False,False,3-aminopyridine-like,x11368
Cc1ccncc1NC(=O)Cc1cccc(I)c1,JAN-GHE-83b26c96-13,JAN-GHE-83b26c96-13,,64.3245071335074,69.091894221808,17.41274,39.673875,,,1.0,1.0,,369.3014128,False,False,3-aminopyridine-like,x10565
Cc1ccncc1NC(=O)Cc1cccc(C(F)(F)F)c1,JAN-GHE-83b26c96-14,JAN-GHE-83b26c96-14,,49.315057451583,,23.988545,49.125045,,,,,,176.728636414336,False,False,3-aminopyridine-like,x10247
Cc1ccncc1N(C)C(=O)Cc1cccc(Cl)c1,JAN-GHE-83b26c96-15,JAN-GHE-83b26c96-15,,0.0,,5.9736555,15.100115,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,x11041
CCCN(C(=O)Cc1cccc(Cl)c1)c1cccnc1,JAN-GHE-83b26c96-16,JAN-GHE-83b26c96-16,,36.2319429169675,,2.279198,3.24693005,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NS(=O)(=O)Cc1cccc(Cl)c1,JAN-GHE-83b26c96-17,JAN-GHE-83b26c96-17,,19.0309794747148,,4.2951345,9.7716375,,,1.0,0.99,,0.0,False,False,,
O=C1NC(c2cccnc2)C(=O)N1c1cccc(Cl)c1,JAN-GHE-83b26c96-18,JAN-GHE-83b26c96-18,,69.5562188171954,57.8484231374202,18.107195,33.925115,,,0.85,0.91,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)C1(c2cccc(Cl)c2)CC1,JAN-GHE-83b26c96-20,JAN-GHE-83b26c96-20,,43.30332433,,38.411715,61.618515,99.5,,1.01,1.0,99.0,297.847239627665,False,False,3-aminopyridine-like,x10392
Cc1ccncc1NS(=O)(=O)c1cccc(Cl)c1,JAN-GHE-83b26c96-21,JAN-GHE-83b26c96-21,,15.16,,1.9165795,3.0520025,,,1.0,1.0,,139.583619,False,False,,x10606
Cc1ccncc1NC(=O)C(C)(C)c1cccc(Cl)c1,JAN-GHE-83b26c96-22,JAN-GHE-83b26c96-22,,66.91403689,24.522808858117,49.325525,67.95416,96.9383202483582,4.01350451002268,1.0,1.0,99.0,268.055549685779,False,False,3-aminopyridine-like,x10422
Cc1ccncc1NC(=O)C(F)(F)c1cccc(Cl)c1,JAN-GHE-83b26c96-23,JAN-GHE-83b26c96-23,,15.502346914,,17.549795,35.264575,,,1.0,1.0,,,False,False,3-aminopyridine-like,x10396
Cc1ccncc1-c1nnc(-c2cccc(Cl)c2)o1,JAN-GHE-83b26c96-24,JAN-GHE-83b26c96-24,,0.631187552,,1.725523,13.760313,,,1.0,0.99,,0.0,False,False,,
Cc1ccncc1-c1nc(-c2cccc(Cl)c2)no1,JAN-GHE-83b26c96-25,JAN-GHE-83b26c96-25,,22.8729917950463,,3.5757685,5.2507035,,,1.0,0.99,,0.0,False,False,,
Cc1ccncc1Cn1ccccc1=O,JAN-GHE-d851b096-6,JAN-GHE-d851b096-6,,6.50391950070628,,3.6153275,7.0225965,,,1.0,1.0,,0.0,False,False,,
N#CCN1CCN(Cc2cc(Cl)cc3ccccc23)CC1,MAT-POS-4e253971-1,MAT-POS-4e253971-1,10.3525579087545,10.1704236081767,,,5.54785,,,0.91,0.92,,,False,False,,
C=CC(=O)N1CCN(Cc2cc(Cl)cc3ccccc23)CC1,MAT-POS-4e253971-2,MAT-POS-4e253971-2,0.0,0.0,,,37.9037,,,0.86,0.75,,,True,False,,
COc1ccc2nc(C)cc(C(=O)NN)c2c1,MAT-POS-4e253971-3,MAT-POS-4e253971-3,0.0,0.0,,,22.15177,,,1.0,1.0,,,False,False,,
CS(=O)(=O)c1ccc(N2CCNCC2)cc1,AAR-POS-5507155c-1,AAR-POS-5507155c-1,,,83.7760384953159,-2.516801,5.047082,99.5,,,,,0.0,False,False,,x2193
Cn1ccc(C(=O)NC[C@@H]2CCCO2)n1,AAR-POS-0daf6b7e-23,AAR-POS-0daf6b7e-23,,,99.0,,,,,,,,7.0,False,False,,x1187
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-d1c9908a-1,LON-WEI-d1c9908a-1,0.0,10.115,,,-13.51298,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-d1c9908a-2,LON-WEI-d1c9908a-2,0.0,-0.67,,,-9.807806,,,0.95,0.56,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-d1c9908a-3,LON-WEI-d1c9908a-3,0.0,-2.25,,,22.44898,99.03,,0.97,0.57,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-d1c9908a-4,LON-WEI-d1c9908a-4,0.0,0.0,,,6.082821,,,1.0,0.52,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-d1c9908a-5,LON-WEI-d1c9908a-5,0.0,0.0,,,12.60155,,,0.96,0.62,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1cccc(CC)c1)c1cccnc1,LON-WEI-d1c9908a-6,LON-WEI-d1c9908a-6,4.53,47.21,,,21.02239,99.03,,0.86,0.65,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-d1c9908a-7,LON-WEI-d1c9908a-7,0.0,0.0,,,12.04676,,,0.95,0.71,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-d1c9908a-8,LON-WEI-d1c9908a-8,0.0,20.395,,,20.94313,,,0.8,0.68,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1cccc(F)c1C)c1cccnc1,LON-WEI-d1c9908a-9,LON-WEI-d1c9908a-9,0.0,0.0,,,-14.82069,,,1.0,0.98,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-d1c9908a-10,LON-WEI-d1c9908a-10,0.0,0.0,,,-3.744799,,,0.98,0.69,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1ccc(Br)cc1)c1cccnc1,LON-WEI-d1c9908a-11,LON-WEI-d1c9908a-11,2.51,67.75,19.4305924167973,,47.05766,83.6520005529804,4.07752366834497,1.0,1.01,58.1858648198126,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)CC)cc1)C(C(=O)Nc1ccccc1Br)c1cccnc1,LON-WEI-d1c9908a-12,LON-WEI-d1c9908a-12,0.0,8.025,,,-11.47216,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2(C)CC2)cc1)C(C(=O)Nc1cccc(F)c1C)c1cccnc1,LON-WEI-d1c9908a-13,LON-WEI-d1c9908a-13,0.0,1.04,,,34.65425,,,1.0,1.0,,,True,False,Ugi,
CCN(Cc1cccc(-c2ccncc2)c1)C(=O)Cn1nnc2ccccc21,AAR-POS-8a4e0f60-1,AAR-POS-8a4e0f60-1,,0.0,,3.37060445,15.5720445,,,,,,254.427007078468,False,False,,
CCN(Cc1cccc(-c2ccncc2)c1)C(=O)Cc1noc2ccccc12,AAR-POS-8a4e0f60-2,AAR-POS-8a4e0f60-2,0.0,,,-25.44106,-15.76959,,,0.98,0.85,,123.377554650997,False,False,,
CCOCC(=O)NCc1ccc(CNC(=O)Cn2nnc3ccccc32)cc1,AAR-POS-8a4e0f60-4,AAR-POS-8a4e0f60-4,,0.0,,1.8210981,1.313917,,,0.99,1.0,,0.0,False,False,,
COc1cc(OC)cc(Oc2ccc(CNC(=O)Cn3nnc4ccccc43)cc2)c1,AAR-POS-8a4e0f60-6,AAR-POS-8a4e0f60-6,,0.0,,4.580565,17.34965,,,,,,0.0,False,False,,
CN(C(=O)Cn1nnc2ccccc21)c1ccc(Oc2ccc(C(F)(F)F)cn2)cc1,AAR-POS-8a4e0f60-7,AAR-POS-8a4e0f60-7,,19.206494216027,,30.19718,59.367865,37.8323685211715,4.4221364685546,0.98,0.87,,117.171587961482,False,False,3-aminopyridine-like,
CN(Cc1ccc(OCc2cccs2)cc1)C(=O)Cn1nnc2ccccc21,AAR-POS-8a4e0f60-8,AAR-POS-8a4e0f60-8,0.0,,,2.491452,10.18225,,,0.56,-0.05,,0.0,False,False,,
CN(C(=O)Cc1noc2ccccc12)c1ccc(NC(=O)OC(C)(C)C)cc1,AAR-POS-8a4e0f60-9,AAR-POS-8a4e0f60-9,0.0,,,-14.47033,-11.94555,,,0.98,0.7,,0.0,False,False,3-aminopyridine-like,
O=C(Cn1nnc2ccccc21)NCc1ccc(Oc2cccnc2)c(F)c1,AAR-POS-8a4e0f60-10,AAR-POS-8a4e0f60-10,0.0,,,-21.06818,-19.27192,,,0.99,0.99,,64.7212023771708,False,False,,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CC(C(=O)OC)C1)c1cccnc1,LON-WEI-adc59df6-1,LON-WEI-adc59df6-1,0.0,0.0,,5.695664,4.242857,,,0.99,0.98,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCC(=O)OCC)c1cccnc1,LON-WEI-adc59df6-2,LON-WEI-adc59df6-2,12.319996132888,43.683379389046,,27.80088,46.30419,,,0.99,0.97,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC)c1cccnc1,LON-WEI-adc59df6-3,LON-WEI-adc59df6-3,57.3567436072573,100.0,16.9787020147867,42.0882,69.70667,35.7085529921464,4.44722774824628,1.01,0.99,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc2c(c1)OCCO2)c1cccnc1,LON-WEI-adc59df6-4,LON-WEI-adc59df6-4,7.67506376786626,30.7654443334551,,2.828568,18.07008,,,0.98,0.75,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)N[C@H]1CC[C@@H](C(=O)OC)C1)c1cccnc1,LON-WEI-adc59df6-6,LON-WEI-adc59df6-6,0.0,6.95913387499819,,7.310613,22.16119,,,1.0,0.98,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCCC(=O)OCC)c1cccnc1,LON-WEI-adc59df6-7,LON-WEI-adc59df6-7,0.0,14.6089723614061,,6.157995,30.89273,,,0.99,0.96,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CCCCC1)c1cccnc1,LON-WEI-adc59df6-8,LON-WEI-adc59df6-8,0.0,18.5632459657459,,13.34339,17.80907,,,0.99,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCCSC)c1cccnc1,LON-WEI-adc59df6-10,LON-WEI-adc59df6-10,69.9716074363922,100.0,13.6889267186495,50.25283,75.64303,25.4680750268351,4.59400387941082,1.0,1.0,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CCC1)c1cccnc1,LON-WEI-adc59df6-14,LON-WEI-adc59df6-14,0.0,51.9434354019522,,6.161206,11.98804,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(F)cc1C)c1cccnc1,LON-WEI-adc59df6-16,LON-WEI-adc59df6-16,,1.370825841,,5.6117155,13.863865,,,0.96,0.91,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCSC)c1cccnc1,LON-WEI-adc59df6-17,LON-WEI-adc59df6-17,55.9668696850506,63.8639838352288,65.4270230671027,38.45697,68.91759,20.1619451628661,4.69546757080056,1.0,0.99,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccccc1OC)c1cccnc1,LON-WEI-adc59df6-18,LON-WEI-adc59df6-18,0.0,25.420373519205,,26.26619,44.23436,,,0.97,0.95,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCC1CCOC1)c1cccnc1,LON-WEI-adc59df6-19,LON-WEI-adc59df6-19,1.10429176127764,29.4328996733444,,25.70754,41.25708,,,1.0,0.99,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)C)c1cccnc1,LON-WEI-adc59df6-21,LON-WEI-adc59df6-21,0.0,0.0,,-1.730531,0.4157878,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCc1ccc(F)cc1)c1cccnc1,LON-WEI-adc59df6-23,LON-WEI-adc59df6-23,79.3038984803761,100.0,10.5065361656972,51.16466,76.37749,23.3347750379225,4.63199638163376,0.98,0.66,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCOC)c1cccnc1,LON-WEI-adc59df6-26,LON-WEI-adc59df6-26,25.7480348130328,70.2789696811481,,35.6573,52.70793,55.7779893422194,4.25353714502367,1.0,1.0,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCCOC)c1cccnc1,LON-WEI-adc59df6-27,LON-WEI-adc59df6-27,12.2478498929666,39.5364589608403,,3.348691,19.37814,,,0.99,0.98,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCc1cccnc1)c1cccnc1,LON-WEI-adc59df6-28,LON-WEI-adc59df6-28,18.1710485789818,61.301838207571,,41.22132,59.26645,49.8615755502403,4.30223400256781,1.0,0.96,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCC)c1cccnc1,LON-WEI-adc59df6-30,LON-WEI-adc59df6-30,52.5643268018405,100.0,19.3910794055449,56.96627,50.15858,45.490007175617,4.34208399466421,0.99,1.0,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)CC)c1cccnc1,LON-WEI-adc59df6-31,LON-WEI-adc59df6-31,3.70690693100509,23.8849407622396,,16.77235,32.50125,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCC1CCCO1)c1cccnc1,LON-WEI-adc59df6-32,LON-WEI-adc59df6-32,0.0,25.6290118676384,,70.84584,44.10689,90.5004515688197,4.04334925379637,1.0,0.99,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CCCC1)c1cccnc1,LON-WEI-adc59df6-35,LON-WEI-adc59df6-35,0.0,1.67674371141943,,-10.46988,-12.77713,,,1.01,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(OC)nc1)c1cccnc1,LON-WEI-adc59df6-37,LON-WEI-adc59df6-37,0.0,0.0,,1.075562,13.39929,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CCOCC1)c1cccnc1,LON-WEI-adc59df6-39,LON-WEI-adc59df6-39,0.8409547847832,31.0886910790132,,9.005827,0.6676884,,,0.99,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCc1ccccc1)c1cccnc1,LON-WEI-adc59df6-40,LON-WEI-adc59df6-40,69.1318397623359,100.0,14.3148378569011,42.31294,66.59282,33.3240661657904,4.4772420118984,0.99,0.89,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(F)cc1)c1cccnc1,LON-WEI-adc59df6-41,LON-WEI-adc59df6-41,8.54990169353133,31.9136629000442,,16.96499,35.96716,,,0.98,0.86,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc2c(c1)OCO2)c1cccnc1,LON-WEI-adc59df6-43,LON-WEI-adc59df6-43,,100.0,62.0559625474901,41.05763,60.383215,36.0680676361585,4.44287712459136,,,72.5269494139301,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC1CC1)c1cccnc1,LON-WEI-adc59df6-44,LON-WEI-adc59df6-44,8.6698719586668,33.304028462348,,25.40574,32.95042,,,1.01,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)Nc1ccc(OC)cc1OC)c1cccnc1,LON-WEI-adc59df6-45,LON-WEI-adc59df6-45,5.02935631875953,45.87330743918,,48.914,41.62734,6.47440777057573,5.18879995137552,0.98,0.84,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NCCc1cccc(F)c1)c1cccnc1,LON-WEI-adc59df6-47,LON-WEI-adc59df6-47,91.822164116722,100.0,3.35882432607526,63.32975,83.42767,2.95839909601009,5.52894323889106,0.98,0.55,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cnc[nH]1,LON-WEI-adc59df6-49,LON-WEI-adc59df6-49,0.0,0.0,,-20.15315,-23.5603,,,0.99,0.89,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc2ccccc12,LON-WEI-adc59df6-52,LON-WEI-adc59df6-52,0.0,0.0,,-17.71307,-17.45702,,,0.85,0.56,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(Cl)c1,LON-WEI-adc59df6-53,LON-WEI-adc59df6-53,0.0,13.4880624419675,,34.58495,19.56934,65.5840093517116,4.18320203710094,0.99,0.86,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(Br)c1,LON-WEI-adc59df6-54,LON-WEI-adc59df6-54,0.0,0.0,,14.56664,-13.84846,,,0.99,0.97,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(Br)c1C,LON-WEI-adc59df6-55,LON-WEI-adc59df6-55,12.8850623037341,35.2724667787641,,-4.324723,7.839269,,,0.98,0.92,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cccnc1C,LON-WEI-adc59df6-56,LON-WEI-adc59df6-56,0.0,0.0,,-1.335624,2.239791,,,0.99,0.99,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(OCC)c1,LON-WEI-adc59df6-57,LON-WEI-adc59df6-57,-0.815770299228568,14.9557070934443,,-1.871799,2.585775,,,0.99,0.89,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(OC)c1,LON-WEI-adc59df6-58,LON-WEI-adc59df6-58,0.074075837683921,8.4664172438448,,-13.44934,-6.871121,,,1.0,0.99,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(OC)c1C,LON-WEI-adc59df6-59,LON-WEI-adc59df6-59,8.10011045080358,38.9773895814231,,8.601287,28.62562,,,0.99,0.95,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cncc(C(C)(F)F)c1,LON-WEI-adc59df6-60,LON-WEI-adc59df6-60,0.0,0.0,,-11.48123,-15.47823,,,0.99,0.96,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cnccc1C,LON-WEI-adc59df6-61,LON-WEI-adc59df6-61,0.0,0.0,,-13.98552,-12.48577,,,0.99,1.0,,,True,False,Ugi,
C=CC(=O)N(C(C(=O)NC(C)(C)C)c1cccnc1)[C@@H]1C[C@@H]1c1ccccc1,LON-WEI-adc59df6-62,LON-WEI-adc59df6-62,0.0,,,-14.37401,-6.464438,,,0.97,0.88,,,True,False,Ugi,
C=CC(=O)N(C(C)COc1cccc(F)c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-66,LON-WEI-adc59df6-66,,0.0,,-1.517852415,-5.54325,,,,,,,True,False,Ugi,
C=CC(=O)N(C1CCCC(C(C)C)CC1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-67,LON-WEI-adc59df6-67,0.0,,,-1.075562,8.239882,,,0.99,0.95,,,True,False,Ugi,
C=CC(=O)N(c1ccc2cc[nH]c2c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-68,LON-WEI-adc59df6-68,0.0,,,5.377811,10.52216,,,0.84,0.93,,,True,False,Ugi,
C=CC(=O)N(C(CO)CC#CC)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-72,LON-WEI-adc59df6-72,,0.0,,-4.06201,-4.3028025,,,,,,,True,False,Ugi,
C=CC(=O)N(c1ccc(CC)c(I)c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-73,LON-WEI-adc59df6-73,,9.384187889,,15.18996,20.70864,,,0.95,0.93,,,True,False,Ugi,
C=CC(=O)N(c1ccc(CCC#N)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-78,LON-WEI-adc59df6-78,,,99.0,1.4775287,3.2985055,,,,,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C2CCOC2)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-83,LON-WEI-adc59df6-83,0.0,,,-11.86971,4.282311,,,1.01,1.01,,,True,False,Ugi,
C#CCOc1ccc(N(C(=O)C=C)C(C(=O)NC(C)(C)C)c2cccnc2)cc1,LON-WEI-adc59df6-87,LON-WEI-adc59df6-87,0.0,,,-13.37871,-14.79537,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(C1COC2(CCC2)C1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-89,LON-WEI-adc59df6-89,0.0,,,12.58568,13.44785,,,0.97,0.96,,,True,False,Ugi,
C=CC(=O)N(C1CCC2(CCCC2)C1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-92,LON-WEI-adc59df6-92,0.0,,,5.217279,6.34911,,,0.98,0.99,,,True,False,Ugi,
C=CC(=O)N(C1CC(C)OC1=O)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-93,LON-WEI-adc59df6-93,,0.0,,-2.18225,1.3401265,,,,,,,True,False,Ugi,
C=CC(=O)N(C1CCC2(CCCC2)CC1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-94,LON-WEI-adc59df6-94,0.0,,,-5.599345,6.93789,,,1.0,0.97,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N2CCC2)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-95,LON-WEI-adc59df6-95,0.0,,,-18.51572,-17.25368,,,0.97,0.93,,,True,False,Ugi,
C=CC(=O)N(C1CCOC1=O)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-96,LON-WEI-adc59df6-96,,0.0,,-5.0829145,-7.6254295,,,,,,,True,False,Ugi,
C=CC(=O)N(C(C(=O)NC(C)(C)C)c1cccnc1)C1CC12CC(C)(C)C2,LON-WEI-adc59df6-99,LON-WEI-adc59df6-99,,3.5441602435,,13.02092,15.54313,,,1.0,0.99,,,True,False,Ugi,
C=CC(=O)N(c1cc(C)cc(N)c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-101,LON-WEI-adc59df6-101,0.0,0.0,,-15.14135,-19.4267,,,0.99,0.98,,,True,False,Ugi,
C=CC(=O)N(c1ccc2c(c1)C=CCCC2)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-102,LON-WEI-adc59df6-102,,0.0,,12.445305,25.910955,,,,,,,True,False,Ugi,
C#Cc1cccc(N(C(=O)C=C)C(C(=O)NC(C)(C)C)c2cccnc2)c1,LON-WEI-adc59df6-103,LON-WEI-adc59df6-103,0.0,,,-3.839918,3.696566,,,1.0,1.01,,,True,False,Ugi,
C=CC(=O)N(c1ccc2c(ccn2C)c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-adc59df6-104,LON-WEI-adc59df6-104,0.0,,,-17.55253,-18.00634,,,1.01,1.0,,,True,False,Ugi,
COC(=O)C(c1ccccc1Cl)N1CCc2sccc2C1,JOH-UNI-a5c0a47e-1,JOH-UNI-a5c0a47e-1,,0.0,,-3.494493,4.096634,,,0.97,0.79,,0.0,False,False,,
COC(=O)C(c1ccccc1Cl)N1CCC2SC(=O)C=C2C1,JOH-UNI-a5c0a47e-2,JOH-UNI-a5c0a47e-2,,11.4946959873627,,-46.216355,-5.1341065,,,0.82,0.81,,0.0,False,False,,
O=C(CC(CS[Au])C(=O)O[Na])O[Na],JOH-UNI-42710746-1,JOH-UNI-42710746-1,,39.1032061158436,,,,,,,,,,False,False,,
CC(=O)O[C@@H]1OC2OC(=O)[C@H](C)C3=C([C@@]4(C)CCCC(C)(C)C4)CCC1C32,MAR-UNI-c84db004-1,MAR-UNI-c84db004-1,,0.0,,,,,,,,,,False,False,,
COc1ccc2c(=O)cc(-c3cc(OCc4ccccc4)ccc3OC)oc2c1,MAR-UNI-c84db004-2,MAR-UNI-c84db004-2,,1.97634204421257,,,,,,,,,,False,False,,
C[N+]1=C2C=C(NCCc3ccc(O)cc3)C(=O)c3[nH]cc(c32)CC1,MAR-UNI-c84db004-3,MAR-UNI-c84db004-3,,2.74224571734702,,,,,,,,,,False,False,,
C[N+]1=C2C=C(N/C=C/c3ccc(O)cc3)C(=O)c3[nH]cc(c32)CC1,MAR-UNI-c84db004-4,MAR-UNI-c84db004-4,,8.91414030555444,,,,,,,,,,False,False,,
COc1ccc(OCc2ccccc2)cc1-c1cc(=O)c2ccccc2o1,MAR-UNI-c84db004-5,MAR-UNI-c84db004-5,,7.52173001121342,,,,,,,,,,False,False,,
O=c1ccc2c3ccc(=O)c4c(O)ccc(c5ccc(O)c1c52)c43,MAR-UNI-c84db004-6,MAR-UNI-c84db004-6,,42.513805622209,,,,,,,,,,False,False,,
COc1ccc2c(=O)cc(-c3ccc(OCc4ccccc4)cc3)oc2c1,MAR-UNI-c84db004-7,MAR-UNI-c84db004-7,,10.6733870218865,,,,,,,,,,False,False,,
C=C1CCC[C@@H]2[C@]1(C)CC[C@H](C)[C@@]2(C)CC1=C(O)C(=O)C=C(OC)C1=O,MAR-UNI-c84db004-8,MAR-UNI-c84db004-8,,2.34576671439048,,,,,,,,,,False,False,,
O=c1cc(-c2ccc(OCc3ccccc3)cc2)oc2ccccc12,MAR-UNI-c84db004-9,MAR-UNI-c84db004-9,,35.9224913669307,,,,,,,,,,False,False,,
C/C=C1\C(C2(C)CCCC(C)(C)C2)=CCC2C1[C@@H](OC(C)=O)O[C@H]2OC(C)=O,MAR-UNI-c84db004-10,MAR-UNI-c84db004-10,,0.0,,,,,,,,,,False,False,,
CC(C)C1=C(O)C(=O)C2=C(CC[C@H]3C(C)(C)CCC[C@]23C)C1=O,MAR-UNI-c84db004-11,MAR-UNI-c84db004-11,,10.1886804202366,,,,,,,,,,False,False,,
Cc1cc(O)c2c3c(ccc2c1)C(=O)c1c(O)cccc1C3=O,MAR-UNI-c84db004-12,MAR-UNI-c84db004-12,,4.9985369003882,,,,,,,,,,False,False,,
C[C@H]1O[C@H](C)C2Oc3cc(O)c4c(=O)c5c6c7c8c(cc(=O)c9c(O)c1c2c(c3c47)c98)O[C@@H]6[C@@H](C)O[C@@H]5C,MAR-UNI-c84db004-13,MAR-UNI-c84db004-13,,0.0,,,,,,,,,,False,False,,
COc1cc2c(c3ccccc13)OC(C)(C)CC2Oc1cc2c(cc1C)C(=O)c1ccccc1C2=O,MAR-UNI-c84db004-14,MAR-UNI-c84db004-14,,3.99920076992206,,,,,,,,,,False,False,,
CC(C)(O)CC1C2=C(Oc3c1c1c(c4ccccc34)OC(C)(C)C=C1)C(=O)c1ccccc1C2=O,MAR-UNI-c84db004-15,MAR-UNI-c84db004-15,,3.91946362311976,,,,,,,,,,False,False,,
Cc1cc(O)c2c(c1)C1(O)CC(C2=O)C2=C1C(=O)c1c(O)cccc1C2=O,MAR-UNI-c84db004-16,MAR-UNI-c84db004-16,,81.0585735652709,58.1555956111812,,,,,,,,,False,False,,
Cc1cc2c(c(O)c1-c1c(C)cc(O)c3c1C(=O)C=CC3=O)C(=O)C=CC2=O,MAR-UNI-c84db004-17,MAR-UNI-c84db004-17,,100.0,8.41372907058706,,,,,,,,,False,False,,
O=c1c(O)c(-c2cc(OCc3ccccc3)ccc2OCc2ccccc2)oc2ccccc12,MAR-UNI-c84db004-18,MAR-UNI-c84db004-18,,0.253713487907767,,,,,,,,,,False,False,,
CC12CCCC(O1)c1c(cc3c(c1O)C(=O)c1c(O)cc(O)cc1C3=O)O2,MAR-UNI-c84db004-19,MAR-UNI-c84db004-19,,26.4240828135562,,,,,,,,,,False,False,,
COc1ccc2c(=O)c(O)c(-c3ccc(OCc4ccccc4)c(OCc4ccccc4)c3)oc2c1,MAR-UNI-c84db004-20,MAR-UNI-c84db004-20,,14.0920491374908,,,,,,,,,,False,False,,
CC(C)(C)N1C=CN(C(C)(C)C)C1[Au]Cl,JOH-UNI-44664832-1,JOH-UNI-44664832-1,,100.0,0.117145913968784,,,,,,,,,False,False,,
CCP(CC)(CC)=[Au]S[C@@H]1O[C@H](COC(C)=O)[C@@H](OC(C)=O)[C@H](OC(C)=O)[C@H]1OC(C)=O,JOH-UNI-44664832-2,JOH-UNI-44664832-2,,100.0,1.24061380952176,,,,,,,,,False,False,,
OC[C@H]1O[C@H](S[Au])[C@H](O)[C@@H](O)[C@@H]1O,JOH-UNI-44664832-3,JOH-UNI-44664832-3,,83.1443410022275,99.0,,,,,,,,,False,False,,
CC(C)(C)C(=O)C(C#N)C(=O)Nc1ccc(Cl)cc1,JOH-UNI-c7afdb96-1,JOH-UNI-c7afdb96-1,,0.0,,,,,,,,,,False,False,,
N#C/C(C(=O)Nc1ccc(F)cc1)=C(/O)c1ccc(Cl)cc1,JOH-UNI-c7afdb96-2,JOH-UNI-c7afdb96-2,,100.0,0.233603190251633,,22.17159,,,,,,,False,False,,
N#CC(C(=O)Nc1ccccc1)C(=O)c1cccs1,JOH-UNI-c7afdb96-3,JOH-UNI-c7afdb96-3,,0.0,,,,,,,,,,False,False,,
N#CC(C(=O)Nc1ccccc1)C(=O)c1cccc(Cl)c1,JOH-UNI-c7afdb96-4,JOH-UNI-c7afdb96-4,0.0,0.0,,24.08938,43.98549,,,0.98,0.98,,,False,False,,
N#CC(C(=O)Nc1cccc(Cl)c1)C(=O)c1cccs1,JOH-UNI-c7afdb96-5,JOH-UNI-c7afdb96-5,0.0,0.0,,,31.82088,,,1.0,1.0,,,False,False,,
Cc1cccc(NC(=O)C(C#N)C(=O)C2CCCC2)c1,JOH-UNI-c7afdb96-6,JOH-UNI-c7afdb96-6,0.78038184409521,0.0,,,-8.282147,,,1.0,1.0,,,False,False,,
Cc1cccc(NC(=O)C(C#N)C(=O)C2CCC2)c1,JOH-UNI-c7afdb96-7,JOH-UNI-c7afdb96-7,0.951138168964711,0.0,,,1.604914,,,0.99,0.99,,,False,False,,
Cc1cccc(NC(=O)C(C#N)C(=O)C2CC2)c1,JOH-UNI-c7afdb96-8,JOH-UNI-c7afdb96-8,0.422178262051062,0.517452254727338,,,5.884684,,,0.99,0.99,,,False,False,,
CCCSCC(=O)C(C#N)C(=O)Nc1ccccc1F,JOH-UNI-c7afdb96-9,JOH-UNI-c7afdb96-9,0.68034050732102,2.12258608657461,,,-9.470972,,,1.0,1.0,,,False,False,,
CCCSCC(=O)C(C#N)C(=O)Nc1ccc(F)cc1F,JOH-UNI-c7afdb96-10,JOH-UNI-c7afdb96-10,3.0581566016015,3.54431043097207,,,21.7555,,,1.01,1.01,,,False,False,,
Cc1ccc(NC(=O)C(C#N)C(=O)CC(C)C)cc1,JOH-UNI-c7afdb96-11,JOH-UNI-c7afdb96-11,3.10633281046229,0.0,,,21.51773,,,0.99,1.0,,,False,False,,
CC(C)(C)CC(=O)C(C#N)C(=O)Nc1ccccc1,JOH-UNI-c7afdb96-12,JOH-UNI-c7afdb96-12,2.52244289589944,0.0,,,21.57717,,,1.0,1.0,,,False,False,,
Cc1cccc(NC(=O)C(C#N)C(=O)CC(C)C)c1,JOH-UNI-c7afdb96-13,JOH-UNI-c7afdb96-13,0.0,0.0,,,-0.2575788,,,1.0,1.0,,,False,False,,
CCC(CC)C(=O)C(C#N)C(=O)Nc1ccc(F)cc1,JOH-UNI-c7afdb96-14,JOH-UNI-c7afdb96-14,0.0,0.0,,,-16.20765,,,1.0,1.0,,,False,False,,
C/C(O)=C(\C#N)C(=O)Nc1ccc(C(F)(F)F)cc1,JOH-UNI-c7afdb96-16,JOH-UNI-c7afdb96-16,,22.2211172153464,,-2.888324,-3.0009605,,,,,,,False,False,,
Cc1oncc1C(=O)Nc1ccc(C(F)(F)F)cc1,JOH-UNI-c7afdb96-18,JOH-UNI-c7afdb96-18,,0.0,,,,,,,,,,False,False,,
Cc1ccc2nc(-c3ccc(N)cc3)sc2c1S(=O)(=O)O,AAR-POS-dddeddbf-1,AAR-POS-dddeddbf-1,,0.0,,,21.22053,,,,,,,False,False,,
Cc1cc(S(=O)(=O)c2c([N+](=O)[O-])cc(C(F)(F)F)cc2[N+](=O)[O-])c(Cl)cc1Cl,AAR-POS-dddeddbf-2,AAR-POS-dddeddbf-2,,34.7604697701547,,,9.609669,,,,,,,False,False,,
Nc1ncc(S(=O)(=O)c2ccc(Cl)cc2)c(N)n1,AAR-POS-dddeddbf-3,AAR-POS-dddeddbf-3,,0.0,,,-22.07252,,,,,,,False,False,,
CC(=O)Oc1ccccc1C(=O)Nc1ncc([N+](=O)[O-])s1,AAR-POS-dddeddbf-4,AAR-POS-dddeddbf-4,,0.0,,,-8.71805,,,,,,,False,False,,
C[C@@H]1CS/C(=N\NC(=O)C(=O)C(NC(=O)C2CCCCCC2)C2CCOCC2)N1C,AAR-POS-dddeddbf-5,AAR-POS-dddeddbf-5,,21.0356053348251,,,2.635229,,,,,,,False,False,,
C=CC(=O)NCC(=O)N(Cc1ccccc1O)C[C@@H]1CCCO1,JUA-UNI-a9dfaed1-1,JUA-UNI-a9dfaed1-1,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCc1ccccc1S(=O)(=O)NC(C)(C)C,JUA-UNI-a9dfaed1-2,JUA-UNI-a9dfaed1-2,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCc1ccccc1S(=O)(=O)NC,JUA-UNI-a9dfaed1-3,JUA-UNI-a9dfaed1-3,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCC(=O)N(Cc1ccccc1)C[C@@]1(O)CN2CCC1CC2,JUA-UNI-a9dfaed1-4,JUA-UNI-a9dfaed1-4,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCCC(=O)N(Cc1ccccc1)Cc1nc2ccccc2c(=O)[nH]1,JUA-UNI-a9dfaed1-5,JUA-UNI-a9dfaed1-5,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)N[C@H](Cc1ccccc1)C(=O)NCCN(C)C,JUA-UNI-a9dfaed1-6,JUA-UNI-a9dfaed1-6,,,99.0,,,99.5,,,,,,True,False,Ugi,
C=CC(=O)Nc1ccc(O)c(C(=O)NC[C@@H](O)c2ccc3ccccc3c2)c1,JUA-UNI-a9dfaed1-7,JUA-UNI-a9dfaed1-7,,,99.0,,,99.5,,,,,,True,False,,
CC(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)NCc1ccc(Br)cc1,NIC-BIO-a68395b7-5,NIC-BIO-a68395b7-5,0.0,,,-20.08251,-24.75303,,,1.0,0.99,,0.0,False,False,Ugi,
O=C(CCl)Nc1cccc(N2CCCC2=O)c1,LON-WEI-8f408cad-1,LON-WEI-8f408cad-1,,,99.0,27.11235,51.42713,70.328583055413,4.15286813244319,1.0,1.0,99.0,,False,True,,
O=C(CCl)N1CCN(S(=O)(=O)c2c(F)cccc2F)CC1,LON-WEI-8f408cad-2,LON-WEI-8f408cad-2,98.6225,99.205,2.62321369026417,98.65946,103.96275,3.2845112447793,5.48352924695279,0.96,0.88,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(S(=O)(=O)c2cccs2)CC1,LON-WEI-8f408cad-3,LON-WEI-8f408cad-3,97.8875,97.79,0.556543843367161,99.2957,99.55992,2.16182906157181,5.66517864921299,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(S(=O)(=O)c2cccc(F)c2)CC1,LON-WEI-8f408cad-4,LON-WEI-8f408cad-4,96.62,96.84,2.02356071032967,97.289005,103.54665,4.55048873816837,5.34194195611417,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(Cc2cccs2)CC1,LON-WEI-8f408cad-5,LON-WEI-8f408cad-5,,,3.3163834595747,94.48812,98.998055,6.19210917827055,5.20816139484738,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(Cc2ccsc2)CC1,LON-WEI-8f408cad-7,LON-WEI-8f408cad-7,,,1.13730220783606,98.779325,99.437475,3.49772002955534,5.45621495600238,1.0,0.99,99.0,,False,True,piperazine-chloroacetamide,
C=CC(=O)N(c1ccc(C(C)(C)C)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-8f408cad-8,LON-WEI-8f408cad-8,0.0,16.09,,12.660735,27.208785,99.0,,0.96,0.89,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-8f408cad-9,LON-WEI-8f408cad-9,0.0,14.385,,2.885272,8.796061,,,0.98,0.95,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-8f408cad-10,LON-WEI-8f408cad-10,0.0,2.05,,2.561375,7.0507175,,,0.88,0.77,,,True,False,Ugi,
CC(C)[C@H](NC(=O)OCc1ccccc1)C(=O)NC(C=O)Cc1ccccc1,MAT-POS-bfefc3ea-2,MAT-POS-bfefc3ea-2,,0.0,,,,,,,,,,False,False,,
CC(C)C[C@H](NC(=O)OCc1ccccc1)C(=O)N[C@H](C(=O)NCC(=O)C=[N+]=[N-])C(C)C,MAT-POS-bfefc3ea-3,MAT-POS-bfefc3ea-3,,15.2871165635052,,,11.49197,,,,,,,False,False,Ugi,
O=C(Nc1nnc(-c2ccccn2)o1)C1CCN(S(=O)(=O)c2ccc(F)cc2)CC1,DRA-CSI-7ec17797-18,DRA-CSI-7ec17797-18,,0.0,,3.8682415,-70.993625,,,0.95,0.96,,0.0,False,False,,
O=C(Cc1c[nH]c2ncccc12)N1CCC(N2CCCS2(=O)=O)CC1,SWA-SYN-d2e6fa14-9,SWA-SYN-d2e6fa14-9,0.0,,,18.48362,-1.915052,,,1.0,1.01,,0.0,False,False,,
O=C(Cn1cccn1)N1CCN(S(=O)(=O)c2cccc(F)c2)CC1,IND-SYN-6c8299e8-7,IND-SYN-6c8299e8-7,0.0,,,-11.85687,1.001533,,,1.0,1.0,,0.0,False,False,,
O=C(CCl)N1CCN(S(=O)(=O)c2ccc(Cc3cccc4ccccc34)cc2)CC1,MED-COV-4280ac29-5,MED-COV-4280ac29-5,,88.9752769260667,15.1981164862343,20.639545,29.89257,,,,,,,False,True,piperazine-chloroacetamide,
O=C(CCl)Nc1cccc(-c2ccc3c(c2)CCCC3)c1,MED-COV-4280ac29-10,MED-COV-4280ac29-10,,47.71,,10.8267305,15.19846,,,0.9,0.87,,,False,True,,
O=C(CCl)N1CCN(C2(c3cccc(Cl)c3)CC2)CC1,MED-COV-4280ac29-12,MED-COV-4280ac29-12,,41.17128066,,55.710465,80.75489,52.2610865837861,4.28182156490267,1.01,0.99,99.0,,False,True,piperazine-chloroacetamide,
CC1CN(Cc2cccc(Cl)c2)CCN1C(=O)CCl,MED-COV-4280ac29-13,MED-COV-4280ac29-13,94.5607983132275,100.0,2.07742842875012,88.25389,93.8952,7.73331386482561,5.11163436315757,0.99,0.99,99.0,,False,True,piperazine-chloroacetamide,
C=CC(=O)N1CCN(C(=O)c2cccc(Cl)c2)CC1,MED-COV-4280ac29-14,MED-COV-4280ac29-14,0.0,0.0,,,5.54785,,,0.99,0.99,,,True,False,,
O=C(CCl)N1CCN(Cc2cccc(Cl)c2)CC1,MED-COV-4280ac29-15,MED-COV-4280ac29-15,99.8384868979829,100.423677336878,0.545448360764436,,108.2425,3.13741398194606,5.50342817234063,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(Nc1ccccc1OC1CCN(Cc2ccccc2)CC1)C1CCN(C(=O)CCl)CC1,MED-COV-4280ac29-17,MED-COV-4280ac29-17,,-1.57145087903652,,6.299027,16.53906,,,0.94,0.95,,,False,True,,
C=CC(=O)NCC(=O)N(CCN1CCOCC1)Cc1ccccc1Cl,MED-COV-4280ac29-22,MED-COV-4280ac29-22,0.0,0.0,,-18.28135,-19.6786,,,1.0,1.0,,,True,False,,
O=C(CCl)N1CCN(Cc2cnc(Cc3ccccc3)s2)CC1,MED-COV-4280ac29-25,MED-COV-4280ac29-25,,97.5664215607866,34.5706724374047,41.46816,51.639165,29.7544228748228,4.52644846901574,,,99.0,,False,True,piperazine-chloroacetamide,
C=CC(=O)NCC(=O)N(Cc1ccccc1)C[C@H](O)c1ccccc1,MED-COV-4280ac29-26,MED-COV-4280ac29-26,,0.0,,-0.2808835,0.985713,,,,,,,True,False,,
COc1ccc(C2CC(c3ccccc3)=NN2C(=O)CCl)cc1OC,MED-COV-4280ac29-30,MED-COV-4280ac29-30,,100.0,0.42104141211076,100.03287,99.56464,0.542597381483123,6.26552230642804,0.99,0.85,99.0,,False,True,,
O=C(CCl)N1CCN(Cc2cccc3ccccc23)CC1,MED-COV-4280ac29-31,MED-COV-4280ac29-31,100.021070736765,100.423677336878,0.900345343667903,,98.5734,5.76179265691728,5.23944237423625,0.99,0.98,99.0,,False,True,piperazine-chloroacetamide,
COCc1cc(Cl)cc(CN2CCN(C(=O)CCl)CC2)c1,MED-COV-4280ac29-33,MED-COV-4280ac29-33,,117.870864011586,1.30840673569603,97.637755,99.86431,4.7737546475135,5.32113990580878,0.98,0.99,99.0,,False,True,piperazine-chloroacetamide,
COCCc1ccc(Cl)cc1CN1CCN(C(=O)CCl)CC1,MED-COV-4280ac29-37,MED-COV-4280ac29-37,,100.0,2.41746354189566,96.083125,95.084965,2.20227890245608,5.65712768167331,1.0,0.99,99.0,0.0,False,True,piperazine-chloroacetamide,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-1,LON-WEI-b8d98729-1,0.0,,,3.2135925,11.321835,,,0.94,0.92,,,True,False,Ugi,
C=CC(=O)N(c1ccc(SC)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-2,LON-WEI-b8d98729-2,0.0,,,11.082635,24.534565,,,0.85,0.67,,,True,False,Ugi,
O=C(/C=C/C=C/c1ccc2c(c1)OCO2)N1CCCCC1,LON-WEI-b8d98729-3,LON-WEI-b8d98729-3,0.0,,,,,,,1.0,0.97,,,False,False,,
CC(=O)N1CCN(CC(=O)Nc2cccc(S(N)(=O)=O)c2)CC1,LON-WEI-b8d98729-4,LON-WEI-b8d98729-4,0.0,,,-3.12081,2.6341365,,,1.0,1.0,,,False,False,3-aminopyridine-like,
CCC(=O)O[C@@H](OP(=O)(CCCCc1ccccc1)CC(=O)N1C[C@H](C2CCCCC2)C[C@H]1C(=O)O)C(C)C,LON-WEI-b8d98729-5,LON-WEI-b8d98729-5,3.17090465,,,4.9134454,-0.25311465,,,1.0,0.92,,,False,False,,
C=CC(=O)N(c1ccc(SC)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-6,LON-WEI-b8d98729-6,0.0,,,3.5374107,7.747043,,,1.0,0.99,,,True,False,Ugi,
C=CC(=O)N(c1ccc(S(F)(F)(F)(F)F)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-7,LON-WEI-b8d98729-7,6.5412825305,,,11.09353,23.00163,,,0.98,0.9,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-8,LON-WEI-b8d98729-8,0.0,,,2.909986,6.899891,,,0.99,0.97,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1ccc(Br)cc1)c1cccnc1,LON-WEI-b8d98729-9,LON-WEI-b8d98729-9,3.05427925,,,17.384325,34.85545,,,0.75,0.64,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-10,LON-WEI-b8d98729-10,0.0,,,7.066298,15.90563,,,0.98,0.86,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-11,LON-WEI-b8d98729-11,0.0,,,4.263645,12.105545,,,0.88,0.78,,,True,False,Ugi,
C=CC(=O)N(c1ccc(S(F)(F)(F)(F)F)cc1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-b8d98729-12,LON-WEI-b8d98729-12,10.353172485,,,15.69979,30.56822,,,0.83,0.71,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1ccccc1Br)c1cccnc1,LON-WEI-b8d98729-13,LON-WEI-b8d98729-13,0.0,,,2.842383,8.125432,,,0.86,0.79,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1ccc(Br)cc1)c1cccnc1,LON-WEI-b8d98729-14,LON-WEI-b8d98729-14,0.0,,,3.4472285,3.4251835,,,0.84,0.74,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)Nc1cccc(CC)c1)c1cccnc1,LON-WEI-b8d98729-15,LON-WEI-b8d98729-15,6.7860531265,,,15.58244,43.080275,99.01,,0.87,0.76,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1cccc(CC)c1)c1cccnc1,LON-WEI-b8d98729-16,LON-WEI-b8d98729-16,0.0,,,7.04789,11.734435,,,0.85,0.68,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)Nc1cccc(CC)c1)c1cccnc1,LON-WEI-b8d98729-17,LON-WEI-b8d98729-17,4.444303831,,99.0,36.56934,63.733785,66.3870347492245,4.17791672916614,0.92,0.82,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)C)nc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-18,LON-WEI-b8d98729-18,0.0,,,5.6132675,12.477995,,,1.0,0.95,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)Nc1ccccc1Br)c1cccnc1,LON-WEI-b8d98729-19,LON-WEI-b8d98729-19,0.0,,,3.0428534,9.7348115,,,0.89,0.84,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)n[nH]1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-20,LON-WEI-b8d98729-20,0.0,,,4.0468147,4.7055155,,,0.92,0.78,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)n[nH]1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-21,LON-WEI-b8d98729-21,0.0,,,6.1170335,19.53423,,,0.78,0.68,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-22,LON-WEI-b8d98729-22,0.0,,,12.27796,26.09074,,,0.84,0.76,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-23,LON-WEI-b8d98729-23,28.67136864,,,7.85931,16.13711,99.0,,0.98,0.91,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(SC)cc1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-24,LON-WEI-b8d98729-24,9.39703267,,,16.89356,32.28805,,,0.81,0.64,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-b8d98729-25,LON-WEI-b8d98729-25,0.0,,,4.018394,15.369845,,,0.92,0.87,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)C)nc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-26,LON-WEI-b8d98729-26,0.0,,,6.5587765,10.390333,,,0.98,0.93,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-b8d98729-27,LON-WEI-b8d98729-27,59.98080035,,26.9472840576405,40.32765,60.67628,45.9956728166022,4.33728302397643,0.84,0.75,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(S(F)(F)(F)(F)F)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-28,LON-WEI-b8d98729-28,0.0,,,5.5228815,12.22758,,,0.92,0.75,,,True,False,Ugi,
C=CC(=O)N(c1ccc(S(F)(F)(F)(F)F)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-29,LON-WEI-b8d98729-29,4.6923625775,,,3.132201,7.068751,,,0.85,0.73,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-30,LON-WEI-b8d98729-30,0.0,,,2.5093175,7.00835,,,0.87,0.83,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-31,LON-WEI-b8d98729-31,0.0,,,9.2873815,0.77179215,,,1.0,1.0,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)C)nc1)C(C(=O)NC(C)(C)C)c1cccnc1,LON-WEI-b8d98729-32,LON-WEI-b8d98729-32,0.0,,,11.718786,11.379195,,,1.0,0.99,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)CC)cc1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-33,LON-WEI-b8d98729-33,11.254126943,,,16.53021,22.655935,,,0.82,0.68,,,True,False,Ugi,
CNS(=O)(=O)Cc1ccc2[nH]cc(CCN(C)C)c2c1,LON-WEI-b8d98729-34,LON-WEI-b8d98729-34,0.0,,,4.6572687,2.3849765,,,1.0,1.0,,,False,False,,
C=CC(=O)N(c1ccc(C(C)(C)CC)cc1)C(C(=O)Nc1ccc(Br)cc1)c1cccnc1,LON-WEI-b8d98729-35,LON-WEI-b8d98729-35,0.0,,,8.3185375,18.35956,,,0.91,0.66,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)(C)CC)cc1)C(C(=O)Nc1cccc(F)c1C)c1cccnc1,LON-WEI-b8d98729-36,LON-WEI-b8d98729-36,3.7850863275,,,16.262435,31.81661,,,0.86,0.72,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-37,LON-WEI-b8d98729-37,11.0318425125,,,7.0595355,25.43588,,,0.95,0.62,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1cccc(CC)c1)c1cccnc1,LON-WEI-b8d98729-38,LON-WEI-b8d98729-38,16.63309269,,32.0306141190936,33.876555,59.258365,59.0215327740357,4.22898951617354,0.8,0.63,99.0,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-39,LON-WEI-b8d98729-39,23.933745075,,,22.265165,38.632575,97.7888349071212,4.00971072818818,0.89,0.79,,,True,False,Ugi,
C=CC(=O)N(c1ccc(SC)cc1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-40,LON-WEI-b8d98729-40,0.0,,,8.266012,22.24457,,,0.95,0.84,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(F)(F)F)cc1)C(C(=O)Nc1ccccc1Br)c1cccnc1,LON-WEI-b8d98729-41,LON-WEI-b8d98729-41,9.599967044,,,15.601375,22.04782,,,0.94,0.83,,,True,False,Ugi,
C=CC(=O)N(c1ccc(N(C)C)c(C)c1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-42,LON-WEI-b8d98729-42,0.0,,,6.402893,13.24039,,,0.9,0.77,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)Nc1ccc(OC)cc1C)c1cccnc1,LON-WEI-b8d98729-43,LON-WEI-b8d98729-43,14.308904645,,,12.87613,23.43133,,,1.0,0.91,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1ccc(Cl)cc1)c1cccnc1,LON-WEI-b8d98729-44,LON-WEI-b8d98729-44,2.570452653,,,8.954919,25.263735,,,0.87,0.69,,,True,False,Ugi,
C=CC(=O)N(c1ccc(C(C)OC)cc1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-45,LON-WEI-b8d98729-45,0.0,,,5.9039575,3.935542,,,0.96,0.87,,,True,False,Ugi,
C=CC(=O)N(c1cc(C(C)(C)C)on1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-46,LON-WEI-b8d98729-46,1.4898559085,,,7.333488,21.050805,,,0.99,0.9,,,True,False,Ugi,
C=CC(=O)N(c1ccc(SC)cc1)C(C(=O)Nc1ccc(OC)cc1)c1cccnc1,LON-WEI-b8d98729-47,LON-WEI-b8d98729-47,0.0,,,13.53407,27.04619,,,0.91,0.77,,,True,False,Ugi,
C=CC(=O)N(c1ccc2ncsc2c1)C(C(=O)Nc1c(C)cccc1CC)c1cccnc1,LON-WEI-b8d98729-48,LON-WEI-b8d98729-48,0.0,,,7.673316,10.6954605,,,0.97,0.97,,,True,False,Ugi,
COc1ccc(C2CC(c3cccs3)=NN2C(=O)CCl)cc1OC,MAT-POS-916a2c5a-1,MAT-POS-916a2c5a-1,95.6975,91.09,0.968770334437063,99.36241,99.242285,1.87118266616579,5.72788381429821,0.95,0.83,99.0,,False,True,,
COc1ccccc1OCCNC(=O)c1cc(=O)[nH]c2ccccc12,MAT-POS-916a2c5a-2,MAT-POS-916a2c5a-2,70.0575,83.785,3.46159502371821,83.736015,92.667755,7.23400398630335,5.14062125625603,0.99,0.96,99.0,,False,False,quinolones,x2910
Cc1cc(C)c(C)c(S(=O)(=O)N2CCN(C(=O)c3cc(=O)[nH]c4ccccc34)CC2)c1C,MAT-POS-916a2c5a-3,MAT-POS-916a2c5a-3,81.6625,88.135,3.75065325893466,84.36679,92.87661,8.46159387152077,5.07254782320116,0.75,0.65,99.0,,False,False,quinolones,
O=C(c1cc(=O)[nH]c2ccccc12)N1CCN(c2ccccc2)CC1,MAT-POS-916a2c5a-4,MAT-POS-916a2c5a-4,66.63,78.785,10.4027223020164,,54.07172,27.5248950634011,4.56027432806821,1.0,1.0,99.0,,False,False,quinolones,x3303
O=C(NC[C@]1(COc2ccc(C(F)(F)F)cn2)C[C@H](O)[C@H](O)C1)Nc1cccnc1,FAR-UNI-736b943a-6,FAR-UNI-736b943a-6,,0.0,,,,,,,,,,False,False,,
C=C(CN(C)C)C(=O)N1Cc2ccccc2C(c2ccccc2)C1,REN-UFA-aaaed2d6-3,REN-UFA-aaaed2d6-3,0.0,,,0.7352351,10.25509,,,1.0,0.97,,,False,False,,
CNCCN(C)C(=O)C(=O)N1Cc2ccccc2C(c2ccccc2)C1,REN-UFA-aaaed2d6-5,REN-UFA-aaaed2d6-5,,0.0,,-1.8257439,-2.8297705,,,,,,0.0,False,False,,
CN(CCC(N)=O)C(=O)C(=O)N1Cc2ccccc2C(c2ccccc2)C1,REN-UFA-aaaed2d6-6,REN-UFA-aaaed2d6-6,,0.0,,-0.75622525,-0.8029685,,,,,,0.0,False,False,,
O=C(Nc1cccc(C(=O)N2CCSCC2)c1)C(F)Cl,JOO-IND-6372a4f3-2,JOO-IND-6372a4f3-2,0.0,0.0,,-13.77041,-16.87734,,,1.0,1.0,,,False,False,,
C=CC(=O)N1CCN(Cc2cccc3ccccc23)CC1,JOO-IND-6372a4f3-4,JOO-IND-6372a4f3-4,0.0,,,-4.318302,3.347547,,,1.0,0.99,,,True,False,,
O=C(C(F)Cl)N1CCN(Cc2cccc3ccccc23)CC1,JOO-IND-6372a4f3-6,JOO-IND-6372a4f3-6,,9.10758553868595,,20.4667,29.471705,,,,,,,False,False,piperazine-chloroacetamide,
C=CC(=O)N1CCCC(c2nc3ccccc3s2)C1,JOO-IND-b13e14cc-1,JOO-IND-b13e14cc-1,0.0,0.0,,,14.52348,,,0.99,0.99,,,True,False,,
O=C(C(F)Cl)N1CCCC(c2nc3ccccc3s2)C1,JOO-IND-b13e14cc-2,JOO-IND-b13e14cc-2,0.0,0.0,,7.098711,16.18234,,,0.99,0.99,,,False,False,,
Cc1nc(CCn2c(C3CCC(=O)N3)nnc2N2CCOC(C)(C)C2)n[nH]1,KUS-THE-322b9b63-5,KUS-THE-322b9b63-5,,4.69084558628715,,-0.233308,2.2273706,,,1.0,1.0,,0.0,False,False,,
O=C1CN(c2nnc(C3CCC(=O)N3)n2CCn2cc(Cl)cn2)CCN1,KUS-THE-322b9b63-7,KUS-THE-322b9b63-7,,35.3358650064909,,-2.2617907,-0.405427745,,,1.0,1.0,,0.0,False,False,,
CC(C)(Cn1c(C2CCC(=O)N2)nnc1N1CCCC(C(N)=O)C1)c1ccccc1F,KUS-THE-322b9b63-14,KUS-THE-322b9b63-14,,29.3501642539486,,-2.80455575,6.5100115,,,1.0,0.99,,0.0,False,False,,
NC(=O)C1CCN(c2nnc(C3CCC(=O)N3)n2CCc2cc(F)cc(F)c2)CC1,KUS-THE-322b9b63-16,KUS-THE-322b9b63-16,,0.0,,1.2686122,3.8341885,,,1.0,1.0,,0.0,False,False,,
C=CC(=O)NCC(=O)N(Cc1ccccc1)C[C@H](O)c1cccs1,JUA-UNI-bc099708-1,JUA-UNI-bc099708-1,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCc1ccc(C(=O)NCc2cc(C)cc3c(C)c(C)[nH]c23)cc1,JUA-UNI-bc099708-2,JUA-UNI-bc099708-2,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCC(=O)N(CCN1CCOCC1)Cc1sccc1Br,JUA-UNI-bc099708-3,JUA-UNI-bc099708-3,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)NCc1ccc(C(=O)N[C@H](CO)c2ccc(Br)c(F)c2)cc1,JUA-UNI-bc099708-4,JUA-UNI-bc099708-4,,,99.0,,,99.5,,,,,,True,False,,
C=CC(=O)Nc1cc(C(=O)NC[C@H](Cc2ccccc2)c2ccccn2)ccc1O,JUA-UNI-bc099708-5,JUA-UNI-bc099708-5,0.0,,99.0,0.683865,9.484211,99.5,,0.83,0.82,,,True,False,,
O=C(CCl)N1CCCC(N(CC2CCCCC2)C2CCC(O)CC2)C1,WAR-XCH-72a8c209-5,WAR-XCH-72a8c209-5,,24.865,,-11.752131,7.357533,,,1.0,1.0,,,False,True,,x10728
C=CC(=O)N1CCCC(N(CC2CCCCC2)C2CCC(O)CC2)C1,WAR-XCH-72a8c209-9,WAR-XCH-72a8c209-9,,0.0,,-4.465255,-0.824094,,,1.0,1.0,,,True,False,,
C=CC(=O)N1CCC(N(Cc2ccccc2C#N)C2CCC(O)CC2)CC1,WAR-XCH-72a8c209-10,WAR-XCH-72a8c209-10,,0.0,,-63.997585,-8.668108,,,0.99,0.99,,,True,False,,
O=C(CCl)N1CCN(Cc2cc(O)ccc2O)CC1,NEH-REV-107bcf72-5,NEH-REV-107bcf72-5,63.9180041648472,89.8538058394545,9.28315023397583,57.36118,74.50492,37.4070562914493,4.42704646679995,0.99,0.99,99.0,,False,True,piperazine-chloroacetamide,
NS(=O)(=O)CCc1ccccc1CN1CCN(C(=O)CCl)CC1,MIH-UNI-e573136b-5,MIH-UNI-e573136b-5,,100.0,0.83373139690581,101.27855,102.5626,2.71702061388963,5.56590706660068,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
CCc1ccccc1Nc1nc(N)nc(CSc2nnc3ccccn23)n1,SER-UNI-985a0e14-4,SER-UNI-985a0e14-4,-0.805194601743985,3.36688000254456,,20.90122,46.58644,,,0.99,0.95,,,False,False,,
O=C(CCl)N1CCOc2cccc(-c3cccnc3)c21,TIM-UNK-6bd61028-2,TIM-UNK-6bd61028-2,,-5.89275513148615,,1.7567755,7.4404605,,,1.0,1.0,,,False,True,,
O=C(c1cc2sccc2s1)N1CCOC(CN2CCOCC2)C1,JAR-KUA-672ec752-1,JAR-KUA-672ec752-1,,2.343197171,,4.595816,7.8457765,,,1.0,0.99,,0.0,False,False,,
CN1CCN(C(=O)CNc2c(S(N)(=O)=O)ccc3ccccc23)CC1,JAR-KUA-672ec752-3,JAR-KUA-672ec752-3,,0.0,,-0.9614865,0.3211872,,,,,,0.0,False,False,,
O=C(CCl)N1CCCC(c2nc(-c3cccnc3)nc3ccccc23)C1,WAR-XCH-bdd24732-16,WAR-XCH-bdd24732-16,,100.0,,7.839737,31.79157,,,0.9,0.89,,,False,True,,
Cc1ccc(S(=O)(=O)NC2CCN(C(=O)CCl)CC2)cc1,WAR-XCH-79d12f6e-4,WAR-XCH-79d12f6e-4,54.869692719237,,18.4784572700529,25.13284,59.26949,33.5410302443085,4.47442360176134,1.0,1.01,99.0,,False,True,,
Cc1ccc(C)c(S(=O)(=O)N2CCN(C(=O)CCl)CC2)c1,WAR-XCH-79d12f6e-6,WAR-XCH-79d12f6e-6,90.8478520270466,96.2866818206516,1.62336890299448,,101.1492,14.2164854520191,4.84720775504424,0.99,0.98,99.0,,False,True,piperazine-chloroacetamide,
Cc1ccnc2[nH]c(CC3CCN(C(=O)CCl)CC3)nc12,WAR-XCH-b0339bbe-3,WAR-XCH-b0339bbe-3,,100.0,29.7176320581359,5.177157,18.13637,,,1.0,1.0,,,False,True,,
O=C(CCl)N1CCC(c2nc(-c3cccnc3)nc3ccccc23)CC1,WAR-XCH-b0339bbe-19,WAR-XCH-b0339bbe-19,,100.0,14.8530214654919,56.80079,71.485475,18.1752175723666,4.74052038157414,0.92,0.8,99.0,,False,True,,
CN(C)C(=O)C[C@@H]1CN(C(=O)c2cnn3c2CCC3)c2ccc(Cl)cc21,RAI-NOV-2f6a9876-1,RAI-NOV-2f6a9876-1,0.0,,,-17.53006,-10.82869,,,1.0,1.0,,,False,False,,
NCCn1cc(C(=O)N2CC3(CCC3)c3cc(Br)ccc32)cn1,RAI-NOV-2f6a9876-5,RAI-NOV-2f6a9876-5,,0.0,,-2.8412465,7.520213,,,,,,0.0,False,False,,
OC[C@@]1(F)CCN(c2nc(-c3cccnc3)nc3sc4c(c23)CCC4)C1,RAI-NOV-2f6a9876-7,RAI-NOV-2f6a9876-7,,0.0,,1.463836415,6.0471815,,,,,,0.0,False,False,,
NS(=O)(=O)c1ccc(C(=O)N2Cc3ccccc3C(c3ccccc3)C2)cc1,JAR-IMP-ed466bb3-13,JAR-IMP-ed466bb3-13,0.0,,,0.8090796,8.227742,,,0.95,0.96,,0.0,False,False,,
O=C(CCl)N1CCN(C(c2ccccc2)c2ccccc2)CC1,SIM-SYN-f15aaa3a-1,SIM-SYN-f15aaa3a-1,100.423677336878,100.423677336878,0.385836738298307,,108.1038,1.9753874756434,5.70434770407364,-0.2,0.01,99.0,,False,True,piperazine-chloroacetamide,
Cc1ccc(S(=O)(=O)N2CCC(NC(=O)N(C)Cc3cc(C)on3)CC2)cc1,SIM-SYN-3099a863-1,SIM-SYN-3099a863-1,,0.0,,-1.096527,2.60272495,,,,,,0.0,False,False,,
CC(C(=O)O)c1ccc2c(c1)[nH]c1ccc(Cl)cc12,MAK-UNK-0d6072ac-4,MAK-UNK-0d6072ac-4,0.0,,,-0.54754295,3.9667165,,,1.0,0.98,,,False,False,,x2659
Cc1c([C@H](C)C(=O)O)ccc2c1[nH]c1ccc(Cl)cc12,MAK-UNK-0d6072ac-20,MAK-UNK-0d6072ac-20,,0.0,,-2.625562,1.8437939,,,,,,61.91943129,False,False,,
Cc1cc([C@H](C)C(=O)O)cc2[nH]c3ccc(Cl)cc3c12,MAK-UNK-0d6072ac-21,MAK-UNK-0d6072ac-21,,9.0350443721351,,0.3038572,3.370455,,,,,,28.6009403,False,False,,
NS(=O)(=O)c1ccc2c(c1)CN(CC1CCN(C(=O)CCl)CC1)CC2,STU-CHA-83dacf15-1,STU-CHA-83dacf15-1,,91.0727805994704,31.2396869113348,30.76709,60.293165,19.5400656389408,4.70907398173383,1.0,1.0,99.0,,False,True,,
O=C(NCc1ccc(Cl)cc1CN1CCN(C(=O)CCl)CC1)[C@@H]1CCCOC1,STU-CHA-7b3b91d5-1,STU-CHA-7b3b91d5-1,,100.0,20.1327620824878,56.663285,77.900525,12.1132386806886,4.91673972530422,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(Cc2cc(Cl)ccc2CNC(=O)N2CCOCC2)CC1,STU-CHA-6cae54d3-1,STU-CHA-6cae54d3-1,,93.2579979323948,5.55170588588082,77.21828,78.95157,3.79513106116713,5.42077322157118,0.98,0.94,15.847147786152,,False,True,piperazine-chloroacetamide,
C#CCN1CCN(C(=O)CCl)CC1,TOB-UNK-c2aba166-1,TOB-UNK-c2aba166-1,6.85682273681733,7.12164094611649,,,27.16465,,,1.0,1.0,,,False,True,piperazine-chloroacetamide,
C#CCN1CCN(C(=O)C=C)CC1,TOB-UNK-c2aba166-2,TOB-UNK-c2aba166-2,3.23499381421805,,,-18.5992,-14.95015,,,1.01,1.01,,,True,False,,
CC(=O)N1CCN(S(=O)(=O)C2=CC[SH]=C2)CC1,MAK-UNK-23561bf6-1,MAK-UNK-23561bf6-1,0.0,3.625,,,-20.6063,,,0.99,1.0,,,False,False,,
C=CC(=O)N1CCN(S(C)(=O)=O)CC1c1ccccc1,NAU-LAT-f723e322-4,NAU-LAT-f723e322-4,,0.0,,-0.4375305,2.885148,,,,,,,True,False,,
O=C(CCl)N1CCN(Cc2cc(Cl)cc(Cl)c2)CC1,PAU-UNI-8cdd41c7-1,PAU-UNI-8cdd41c7-1,100.0,100.0,0.475467581525766,76.88183,69.11789,1.88943429591092,5.72366820584777,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
CS(=O)(=O)N1CCc2ccc(CN3CCN(C(=O)CCl)CC3)cc2C1,TAM-UNI-d1c3dd9f-5,TAM-UNI-d1c3dd9f-5,,71.7997904938334,38.3992219562017,29.93032,62.504155,40.1854334103738,4.39593134333166,,,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(Cc2cccc(CNC(=O)N3CCOCC3)c2)CC1,TAM-UNI-d1c3dd9f-12,TAM-UNI-d1c3dd9f-12,,95.6285850077675,50.3175208692555,11.710765,32.381265,,,1.0,1.0,,,False,True,piperazine-chloroacetamide,
CC(=O)Nc1ccc(C#N)cc1CN1CCN(C(=O)CCl)CC1,TAM-UNI-d1c3dd9f-18,TAM-UNI-d1c3dd9f-18,59.2476533965623,,17.492411393975,20.5609,43.35726,,,1.0,1.01,,,False,True,piperazine-chloroacetamide,
C=CC(=O)N1CCN(S(=O)(=O)c2ccccc2-c2ccc(Nc3ccc(C#N)cn3)cc2)CC1,JAN-GHE-bf40f168-2,JAN-GHE-bf40f168-2,,0.0,,-11.27364,-6.30458,,,0.75,0.61,,,True,False,,
C=CC(=O)N1CC(NCC2=CNC3C=CC(C#N)=CC23)C1,JAN-GHE-bf40f168-10,JAN-GHE-bf40f168-10,,,,,,,,1.0,0.95,,,True,False,,
O=C(CCl)N1CCN(Cc2cnc(-c3ccccc3)nc2)CC1,MAK-UNK-af83ef51-1,MAK-UNK-af83ef51-1,,0.0,,6.1794385,15.749255,,,,,,,False,True,piperazine-chloroacetamide,
CC(CCc1ccccc1)N1CCN(C(=O)CCl)CC1,MAK-UNK-af83ef51-2,MAK-UNK-af83ef51-2,62.5519327363892,91.0912970400867,13.5830274185255,44.96813,60.7384,20.2707244565286,4.69313072975542,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
Cc1cccc(CC2CCN(C(=O)CCl)CC2)c1,MAK-UNK-af83ef51-6,MAK-UNK-af83ef51-6,,87.1403579176605,4.4937867314581,62.94115,90.52429,14.724751238932,4.83195203348291,1.0,1.0,99.0,,False,True,,
CC(=O)N[C@@H](Cc1ccc(O)cc1)C(=O)NC(CN1CCN(C(=O)CCl)CC1)c1ccccc1,NIM-UNI-ed9fc491-4,NIM-UNI-ed9fc491-4,,31.1437913728699,,21.328235,41.166635,,,0.99,1.0,,,False,True,Ugi,
O=C(O)c1cn(-c2ccc(F)cc2)c2cc(N3CCNCC3)c(F)cc2c1=O,GER-UNI-caecb3b0-1,GER-UNI-caecb3b0-1,,19.9988012145019,,,,,,,,,,False,False,,
O=C(CCl)N1CCN(C(c2ccccc2)C2CCOCC2)CC1,GIA-UNK-20b63697-2,GIA-UNK-20b63697-2,,84.759203055,1.68800000436081,80.84184,102.98405,20.726390543875,4.68347632276692,1.0,0.99,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(C(c2ccccc2)C2CCCCC2)CC1,GIA-UNK-20b63697-6,GIA-UNK-20b63697-6,,95.614036045,0.643563200079613,95.837655,98.14297,4.12842191303078,5.38421592544631,0.98,0.78,99.0,,False,True,piperazine-chloroacetamide,
C=CC(=O)N1CCCN(Cc2ccccc2)CC1,ANT-OPE-c0c3e7cc-1,ANT-OPE-c0c3e7cc-1,0.0,,,0.9471369,9.994081,,,1.0,1.0,,,True,False,,
Cc1ccc(S(=O)(=O)Nc2c(-c3cccnc3)nc3ccccn23)c(C)c1,FRA-BIO-8bf1eac9-1,FRA-BIO-8bf1eac9-1,,0.0,,2.50094535,7.697418,,,,,,0.0,False,False,,
CCN1CCN(Cc2ccccc2CNC2=NC[C@@H](C3CCCC3)N2)CC1,FRA-BIO-8bf1eac9-2,FRA-BIO-8bf1eac9-2,,-30.7567985067044,,-1.160224,-20.757195,,,1.0,1.0,,0.0,False,False,,
CCN1CCN(Cc2ccccc2CNC(=O)[C@@]2(C)CCN2C(=O)OC(C)(C)C)CC1,FRA-BIO-8bf1eac9-3,FRA-BIO-8bf1eac9-3,,13.220487434,,-6.3046025,-0.69724875,,,1.0,1.0,,0.0,False,False,,
CCOC(=O)[C@@H](CCc1ccccc1)N[C@H](C)C(=O)Nc1cccc(CN2CCCC2)c1,FRA-BIO-8bf1eac9-4,FRA-BIO-8bf1eac9-4,,6.6019576005,,-3.553138,1.327189,,,0.99,0.97,,0.0,False,False,,
O=C(O)[C@@H](Cc1nc(=O)cc[nH]1)NCc1ccc(Cl)s1,FRA-BIO-8bf1eac9-5,FRA-BIO-8bf1eac9-5,,2.068119133,,6.701255,4.8479515,,,1.01,1.0,,0.0,False,False,,
Cc1ccc(NCc2cc(NC(=O)OC(C)(C)C)ccc2Br)cn1,FRA-BIO-8bf1eac9-6,FRA-BIO-8bf1eac9-6,,35.86006325,,-3.295398,9.5181395,,,0.9,0.7,,0.0,False,False,,
Cc1cc(C(C)(C)C)ccc1OC[C@H](O)Cn1cnccc1=O,FRA-BIO-8bf1eac9-7,FRA-BIO-8bf1eac9-7,,0.0,,-3.6719668,16.4578375,,,1.01,1.0,,0.0,False,False,,
C[C@H]1CN(Cc2ccccc2)CC[C@@H]1NC(=O)C(=O)NCc1ccccc1CN1CCCC[C@@H]1C,FRA-BIO-8bf1eac9-8,FRA-BIO-8bf1eac9-8,,0.0,,-2.3500325,1.3426185,,,1.0,0.99,,,False,False,,
O=C(O)[C@@H](Cc1nc(=O)cc[nH]1)NC[C@@H]1C[C@@H]2C=C[C@H]1C2,FRA-BIO-8bf1eac9-9,FRA-BIO-8bf1eac9-9,,29.463696854193,,13.66269,26.38381,,,1.0,1.0,,0.0,False,False,,
O=C(NCc1ccccc1OCCO)C(=O)N[C@H]1C[C@H]1C1CCOCC1,FRA-BIO-8bf1eac9-10,FRA-BIO-8bf1eac9-10,,0.0,,1.34225955,-9.811537,,,1.01,1.0,,,False,False,,
O=S(=O)(Cc1nc(-c2ccncc2)no1)Nc1ccc(N2CCCCC2)cc1,FRA-BIO-8bf1eac9-12,FRA-BIO-8bf1eac9-12,,0.0,,3.338195,2.6636395,,,,,,0.0,False,False,,
C=C(C(=O)Nc1ccccc1)c1cccnc1,BEN-DND-031a96cc-8,BEN-DND-031a96cc-8,0.0,,,-18.00844,-18.74687,,,1.0,1.0,,,False,False,3-aminopyridine-like,x10022
C=CC(=O)N1CCN(Cc2ccc(F)cc2)CC1,ANT-OPE-d972fbad-1,ANT-OPE-d972fbad-1,,0.0,,7.924162,11.4243,,,,,,,True,False,,
CO[C@@H]1C[C@@H](COc2cccnc2)N(c2ncccn2)C1,AUS-ARG-7cfdce8f-1,AUS-ARG-7cfdce8f-1,,0.0,,-6.6347075,-1.185928,,,,,,0.0,False,False,,
O=S1(=O)CCC(N2CCN(c3nc(-c4cccnc4)nc4ccccc34)CC2)C1,AUS-ARG-7cfdce8f-15,AUS-ARG-7cfdce8f-15,0.0,0.0,,12.95491,14.09733,,,1.0,0.94,,0.0,False,False,,
CN(C)C/C=C/C(=O)Nc1c[nH]c2ccccc12,ANT-OPE-ab37bd51-1,ANT-OPE-ab37bd51-1,0.0,,,5.801615,22.53145,,,1.0,1.0,,,False,False,,
CN(C)C/C=C/C(=O)NCc1c[nH]c2ccccc12,ANT-OPE-ab37bd51-2,ANT-OPE-ab37bd51-2,0.0,,,3.862392,0.7435621,,,0.96,0.98,,,False,False,,
Cc1cc(-c2nc3ccccc3[nH]2)ccc1O,CAS-DEP-751a2458-2,CAS-DEP-751a2458-2,,-3.72627121932803,,-10.34337,-36.7795575,,,0.99,1.0,,32.39663385,False,False,,
CC(Cl)C(=O)N1CCC(C(=O)N2CCCCC2)CC1,BRU-LEF-cf996d6c-1,BRU-LEF-cf996d6c-1,0.0,0.0,,-11.85045,-26.98675,,,0.99,1.0,,,False,False,,
COc1cccc(CNC(=O)N2CCN(C(=O)N3CCCCC3)CC2)c1,LUI-IND-2c46affe-3,LUI-IND-2c46affe-3,,0.0,,-3.3111865,-0.332263,,,,,,,False,False,,
COc1ccc(-c2cccc(S(=O)(=O)N3CCN(C(C)=O)CC3)c2)cc1,ANT-OPE-7824651a-1,ANT-OPE-7824651a-1,,0.0,,-3.548597,2.925561,,,0.95,0.93,,36.860127,False,False,,
Cc1ccncc1NC(=O)c1cccc(NC(=O)Nc2cccnc2)c1,MAK-UNK-129dcd6f-9,MAK-UNK-129dcd6f-9,2.37777088240865,1.27094638795218,,,-23.32078,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)c1ccc(NC(=O)Nc2cccnc2)cc1,MAK-UNK-129dcd6f-12,MAK-UNK-129dcd6f-12,3.09706165235309,0.0,,,-23.02358,,,1.0,0.99,,0.0,False,False,3-aminopyridine-like,
N#Cc1ccc(Nc2ccc(NC(=O)Nc3cccnc3)cc2)nc1,MAK-UNK-30aad1f1-12,MAK-UNK-30aad1f1-12,0.0,0.0,,-1.306728,-3.696566,,,1.0,0.91,,162.3446114,False,False,3-aminopyridine-like,
CC(=O)N1CCN(Cc2cn(-c3cccc(S(N)(=O)=O)c3)nn2)CC1,NIM-UNI-02269248-3,NIM-UNI-02269248-3,2.3025,5.73,,-2.75353,1.362205,,,0.95,0.97,,,False,False,,
CNC(=O)c1ccc(CS(=O)(=O)NCC(F)(F)c2ccc(F)cc2F)cc1,VIJ-CYC-1a381570-3,VIJ-CYC-1a381570-3,,0.0,,6.865444,9.7906775,,,,,,0.0,False,False,,
C=C1CC1C(=O)NC(C)c1ccc(S(=O)(=O)NC)cc1,VIJ-CYC-1a381570-5,VIJ-CYC-1a381570-5,0.0,0.0,,-2.667452,-0.9716629,,,1.0,1.0,,,False,False,,
C=CC(=O)NCc1ccc(C(C)NC(=O)OC(C)(C)C)cc1,VIJ-CYC-1a381570-10,VIJ-CYC-1a381570-10,0.0,0.0,,,6.835744,,,1.0,1.01,,,True,False,,
CNS(=O)(=O)c1ccc(C(C)NC(=O)NC(C)(C)C)cc1,VIJ-CYC-1a381570-11,VIJ-CYC-1a381570-11,0.0,0.0,,-0.8088335,-0.249829325,,,1.0,1.0,,,False,False,,
CC(C)[C@@H](C#N)NS(=O)(=O)c1ccc(CF)cc1,VIJ-CYC-1a381570-12,VIJ-CYC-1a381570-12,1.55,22.11,,,-13.98851,,,1.0,1.0,,,False,False,,
COC(=O)c1sc(NS(=O)(=O)c2ccc(CF)cc2)nc1C(C)(C)C,VIJ-CYC-1a381570-13,VIJ-CYC-1a381570-13,0.0,0.0,,,-7.76699,,,1.0,0.99,,,False,False,,
CCNc1ncc(C#N)cc1CN1CCN(C(=O)CCl)CC1,DAR-DIA-fb20be43-4,DAR-DIA-fb20be43-4,,99.7259431060083,1.63999401739811,99.718295,102.4596,3.21638505121816,5.49263196502024,0.98,0.95,99.0,,False,True,piperazine-chloroacetamide,
N#Cc1cc(CN2CCN(C(=O)CCl)CC2)c2ccccc2c1,DAR-DIA-fb20be43-6,DAR-DIA-fb20be43-6,97.5836011363847,,1.16237439119758,83.637,93.13343,4.60620593726261,5.33665664921646,0.85,0.79,99.0,,False,True,piperazine-chloroacetamide,
COc1cc(CN2CCN(C(=O)CCl)CC2)c2ccccc2c1,DAR-DIA-fb20be43-7,DAR-DIA-fb20be43-7,,100.0,1.62073302525785,82.83451,90.859005,2.74516472068115,5.56143159105484,1.0,0.95,81.6802181280873,,False,True,piperazine-chloroacetamide,
COc1ccc2[nH]cc(CCNS(C)(=O)=O)c2c1,MAR-UNI-9ca61fdc-1,MAR-UNI-9ca61fdc-1,0.0,,,-4.1875715,-4.3947805,,,0.92,0.86,,,False,False,,
CN1CCN(C(=O)Cc2c[nH]c3ncccc23)CC1C(=O)NCCc1c[nH]c2ccc(F)cc12,MAK-UNK-10572812-7,MAK-UNK-10572812-7,,-14.9841564029046,,-9.5542315,-21.4852735,,,0.98,0.98,,35.63044547,False,False,,
CN1CCN(C(=O)Cc2c[nH]c3ncc(C(=O)NCCc4c[nH]c5ccc(F)cc45)cc23)CC1,MAK-UNK-10572812-16,MAK-UNK-10572812-16,,8.7388788684957,,-1.5001105,7.574305,,,,,,0.0,False,False,,
CCOCC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b6889685-20,WAR-XCH-b6889685-20,21.845,44.64,,,7.410343,,,1.0,1.0,,,False,False,,
CC(C)NC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b6889685-23,WAR-XCH-b6889685-23,0.29,0.505,,-1.266965,-1.56316695,,,1.0,0.98,,,False,False,,
Cc1ccc(NC2CCN(c3ccc(S(N)(=O)=O)cc3)CC2)cc1,WAR-XCH-b6889685-25,WAR-XCH-b6889685-25,28.4325,39.995,,2.66913,5.6181615,,,0.92,0.84,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(Nc3ccc(F)cc3)CC2)cc1,WAR-XCH-b6889685-26,WAR-XCH-b6889685-26,3.795,50.235,39.2184067454645,,8.08401,,,1.0,0.89,,,False,False,,
Cc1cccc(NC2CCN(c3ccc(S(N)(=O)=O)cc3)CC2)c1,WAR-XCH-b6889685-27,WAR-XCH-b6889685-27,39.385,45.87,,-2.588312,-0.83843525,,,0.96,0.87,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(Nc3ccccc3)CC2)cc1,WAR-XCH-b6889685-29,WAR-XCH-b6889685-29,27.25,21.99,,,9.570042,,,1.0,1.0,,,False,False,,
Cc1ccccc1NC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b6889685-30,WAR-XCH-b6889685-30,25.2025,37.635,,4.975324,7.2214665,,,0.91,0.91,,,False,False,,
NS(=O)(=O)c1ccc(N2CCSCC2)cc1,WAR-XCH-b72a1bbc-1,WAR-XCH-b72a1bbc-1,29.145,48.24,,,-25.91639,,,1.0,1.0,,,False,False,,
Cc1ccncc1-c1ccc(S(N)(=O)=O)cc1,WAR-XCH-b72a1bbc-4,WAR-XCH-b72a1bbc-4,-2.965,-2.155,,,8.579353,,,1.0,1.0,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(c3ccco3)CC2)cc1,WAR-XCH-b72a1bbc-7,WAR-XCH-b72a1bbc-7,45.9325,38.895,,5.401716,8.4662485,,,1.0,0.83,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(c3nc4ccccc4s3)CC2)cc1,WAR-XCH-b72a1bbc-8,WAR-XCH-b72a1bbc-8,0.0,,,-11.92429,-11.99108,,,0.76,0.52,,0.0,False,False,,
COC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b72a1bbc-9,WAR-XCH-b72a1bbc-9,29.6975,35.44,,2.984876,6.8180065,,,1.0,1.0,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(N3CCCCC3)CC2)cc1,WAR-XCH-b72a1bbc-10,WAR-XCH-b72a1bbc-10,0.0,0.0,,,7.786804,,,1.0,1.0,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(N3CCCCCC3)CC2)cc1,WAR-XCH-b72a1bbc-11,WAR-XCH-b72a1bbc-11,,100.0,15.758058151087,-1.252803,0.117096,,,1.0,1.0,,0.0,False,False,,
NS(=O)(=O)c1ccc(N2CCC(CO)CC2)cc1,WAR-XCH-b72a1bbc-14,WAR-XCH-b72a1bbc-14,-1.13,2.825,,3.9494035,7.034761,,,1.0,1.0,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(c3ccncc3)CC2)cc1,WAR-XCH-b72a1bbc-15,WAR-XCH-b72a1bbc-15,1.055,1.845,,0.87467985,1.6450275,,,1.0,0.94,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(c3ccsc3)CC2)cc1,WAR-XCH-b72a1bbc-16,WAR-XCH-b72a1bbc-16,37.4425,41.975,,7.4030895,17.089435,,,0.98,0.76,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC([C@@H]3CCCO3)CC2)cc1,WAR-XCH-b72a1bbc-18,WAR-XCH-b72a1bbc-18,35.01,52.225,99.0,,-15.95007,,,0.99,1.0,,,False,False,,
NS(=O)(=O)c1ccc(N2CCC(CN3CCCCC3)CC2)cc1,WAR-XCH-b72a1bbc-19,WAR-XCH-b72a1bbc-19,,22.745,,-23.08118,-2.5821175,,,1.0,1.01,,0.0,False,False,,
NS(=O)(=O)c1ccc(N2CCC(CN3CCCCCC3)CC2)cc1,WAR-XCH-b72a1bbc-20,WAR-XCH-b72a1bbc-20,-2.465,5.22,,-5.5291585,-0.98737295,,,0.99,0.91,,,False,False,,
COCC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b72a1bbc-23,WAR-XCH-b72a1bbc-23,22.33,43.96,,,-23.12265,,,0.99,1.0,,,False,False,,
CCSCC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b72a1bbc-39,WAR-XCH-b72a1bbc-39,26.035,40.24,,,-25.81732,,,1.0,1.01,,,False,False,,
CC(C)N(C)CC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b72a1bbc-48,WAR-XCH-b72a1bbc-48,0.0,0.0,,,-17.79275,,,1.0,0.99,,,False,False,,
CCN(C)CC1CCN(c2ccc(S(N)(=O)=O)cc2)CC1,WAR-XCH-b72a1bbc-49,WAR-XCH-b72a1bbc-49,0.0,0.0,,3.385399,6.021047,,,1.0,0.98,,,False,False,,
CC(=O)NCCc1c[nH]c2c(NCc3ccc4nc[nH]c4c3)cc(F)cc12,GAB-REV-4a4e2ff3-20,GAB-REV-4a4e2ff3-20,,-4.41903643728332,,-13.744189,12.05787,,,0.64,0.86,,73.26403514,False,False,,
CC(=O)N1CCN(C(=O)Cc2ccccn2)CC1,JON-UIO-066ce08b-3,JON-UIO-066ce08b-3,0.0,0.0,,-0.51655985,3.515198,,,1.0,1.0,,,False,False,,
C[C@H](NC(=O)[C@@H](C)c1ccc(F)c(F)c1)c1cccc(F)c1,JON-UIO-066ce08b-7,JON-UIO-066ce08b-7,0.0,0.0,,,-31.42461,,,1.0,0.79,,,False,False,,
Cc1ccccc1CN1CCN(C(=O)C(F)C(C)C)CC1,JON-UIO-066ce08b-9,JON-UIO-066ce08b-9,0.0,10.335,,2.7382665,6.7028125,,,1.0,1.0,,,False,False,,
Cc1cccc(C)c1OCC(=O)N[C@@H](Cc1ccccc1)[C@@H](O)C[C@H](Cc1ccccc1)NC(=O)[C@H](C(C)C)N1CCCNC1=O,ALE-UNK-fca05062-1,ALE-UNK-fca05062-1,0.0,,,7.217611,12.97443,,,0.83,0.53,,,False,False,,
CC(C)c1nc(CN(C)C(=O)N[C@H](C(=O)N[C@@H](Cc2ccccc2)C[C@H](O)[C@H](Cc2ccccc2)NC(=O)OCc2cncs2)C(C)C)cs1,ALE-UNK-fca05062-2,ALE-UNK-fca05062-2,0.0,,,2.3105455,6.7151555,,,0.82,0.32,,,False,False,,
Cc1cccc(C)c1OCC(=O)NCCc1ccccc1,ALE-UNK-fca05062-3,ALE-UNK-fca05062-3,0.0,0.0,,1.78359765,7.2497905,,,1.0,0.98,,,False,False,,
O=C(COc1ccccc1)NCCc1ccccc1,ALE-UNK-fca05062-4,ALE-UNK-fca05062-4,0.0,0.0,,-0.1782065,-0.0737995,,,1.0,1.0,,,False,False,,
CCCNC(=O)C(C)NC(=O)N(C)Cc1csc(C)n1,ALE-UNK-fca05062-9,ALE-UNK-fca05062-9,0.0,,,0.813694,-2.742432,,,1.0,1.0,,,False,False,,
Nc1nnnn1-c1cccc(C(=O)Nc2c(-c3cccnc3)nc3ccccn23)c1,BAR-COM-4e090d3a-2,BAR-COM-4e090d3a-2,11.0325,18.3,,-2.500041,2.6895285,,,0.98,0.79,,,False,False,,
Cc1ccccc1CNc1ccccc1NC(=O)C(O)c1cccnc1,BAR-COM-4e090d3a-3,BAR-COM-4e090d3a-3,4.5875,35.735,,-0.05600255,7.2804715,,,0.95,0.94,,,False,False,3-aminopyridine-like,
CC1CN(Cc2ccccc2NC(=O)NCc2cnsc2)CC(C)O1,BAR-COM-4e090d3a-4,BAR-COM-4e090d3a-4,0.0,1.335,,1.48206765,4.442346,,,1.0,0.98,,,False,False,,
Nc1ncncc1CNC(=O)Nc1ccccc1OCCn1ccnc1,BAR-COM-4e090d3a-5,BAR-COM-4e090d3a-5,1.47,9.19,,,15.83119,,,1.0,1.0,,,False,False,,
Cn1nncc1CC(=O)NC(c1ccccc1)c1nc2ccccc2n1C,BAR-COM-4e090d3a-6,BAR-COM-4e090d3a-6,0.0,0.0,,,54.13116,35.6886848625696,4.44746945561544,1.0,1.0,99.0,,False,False,,
CC(NC(=O)C(Cc1ccccc1)NC(=O)c1ccco1)c1ncco1,BAR-COM-4e090d3a-7,BAR-COM-4e090d3a-7,0.0,0.0,,,-28.01664,,,1.0,1.0,,,False,False,Ugi,
Cc1cccc(-c2nnnn2C2CC2C)c1NC(=O)CCc1cccnc1,BAR-COM-4e090d3a-8,BAR-COM-4e090d3a-8,0.0,13.52,,,-16.50485,,,1.0,1.0,,,False,False,,
Cc1noc(C)c1COc1ccccc1C(=O)NC(C)c1nnc2ncccn12,BAR-COM-4e090d3a-9,BAR-COM-4e090d3a-9,0.0,18.485,,2.2150455,8.2825815,,,0.99,0.94,,,False,False,,
O=C(NCCNc1cccnn1)c1ccccc1NS(=O)(=O)c1cc(F)ccc1F,BAR-COM-4e090d3a-10,BAR-COM-4e090d3a-10,0.0,12.115,,,7.826431,,,1.0,1.0,,,False,False,,
O=C(Cc1cncnc1)Nc1cccc(CCCc2ccccc2)c1,BAR-COM-4e090d3a-11,BAR-COM-4e090d3a-11,0.0,0.0,,1.12288025,10.109647,,,0.96,0.94,,,False,False,3-aminopyridine-like,
Cc1ccccc1C(C(=O)NCC(O)Cn1ccnn1)c1ccccc1,BAR-COM-4e090d3a-12,BAR-COM-4e090d3a-12,0.0,,,0.4238036,4.242857,,,1.0,1.01,,0.0,False,False,,
N#Cc1cnn(-c2ccccc2NC(=O)Cc2ccn[nH]2)c1N,BAR-COM-4e090d3a-14,BAR-COM-4e090d3a-14,0.0,,,-9.143885,2.959074,,,1.0,0.96,,0.0,False,False,3-aminopyridine-like,
O=C(Cc1cccnc1Cl)Nc1cccc(OCCc2ccccc2)c1,BAR-COM-4e090d3a-15,BAR-COM-4e090d3a-15,0.0,5.025,,1.542335,6.898823,,,0.81,0.27,,,False,False,3-aminopyridine-like,
CCc1nnnn1-c1ccccc1NC(=O)C1(c2cncc(Br)c2)CC1,BAR-COM-4e090d3a-16,BAR-COM-4e090d3a-16,0.0,0.0,,,10.20408,,,1.0,1.0,,,False,False,3-aminopyridine-like,
O=C(NC(Cc1ccccc1)C(=O)NCc1ccno1)OCc1ccccc1,BAR-COM-4e090d3a-19,BAR-COM-4e090d3a-19,0.0,0.0,,,50.62413,,,0.98,0.85,,,False,False,,
CC(C(=O)Nc1cccc(NC2CCCC2)c1)c1cnccn1,BAR-COM-4e090d3a-20,BAR-COM-4e090d3a-20,0.0,-2.145,,-2.7667655,0.913150745,,,1.0,0.98,,,False,False,3-aminopyridine-like,
NC(=O)C1Cc2ccccc2N(CC(=O)Nc2cnccn2)C1,BAR-COM-4e090d3a-21,BAR-COM-4e090d3a-21,0.0,0.0,,0.0292025000000002,6.193357,,,1.0,0.93,,,False,False,3-aminopyridine-like,
COc1cc(CNC(=O)Cc2ncc[nH]2)c2ccccc2n1,BAR-COM-4e090d3a-22,BAR-COM-4e090d3a-22,0.0,15.595,,,-23.12265,,,1.0,1.0,,,False,False,,
O=C(NCc1cccnn1)Nc1cccc(-c2ncc3n2CCCC3)c1,BAR-COM-4e090d3a-23,BAR-COM-4e090d3a-23,,0.0,,-2.916869,-5.294053,,,,,,0.0,False,False,,
CC(NC(=O)c1ccccc1OC1CCCCC1)c1cnccn1,BAR-COM-4e090d3a-26,BAR-COM-4e090d3a-26,0.0,0.0,,,11.21458,,,1.0,1.0,,,False,False,,
CCC(NC(=O)NCc1cnccn1)c1ccccc1OCC(=O)N1CCCC1,BAR-COM-4e090d3a-27,BAR-COM-4e090d3a-27,0.0,9.195,,,7.60848,,,1.0,1.0,,,False,False,,
O=C(NCc1cccnn1)NC(Cc1ccccc1)c1cccs1,BAR-COM-4e090d3a-29,BAR-COM-4e090d3a-29,0.0,0.0,,,13.88944,,,1.0,1.0,,,False,False,,
O=C(CCc1cnn[nH]1)NC(Cn1cccn1)c1ccccc1,BAR-COM-4e090d3a-30,BAR-COM-4e090d3a-30,0.0,0.0,,-1.5159418,-1.10957139,,,1.0,1.0,,,False,False,,
CCC(NC(=O)C(C)n1cncn1)c1ccccc1OCC(=O)N1CCCC1,BAR-COM-4e090d3a-31,BAR-COM-4e090d3a-31,0.0,0.0,,-0.9072247,0.70134785,,,1.0,0.99,,,False,False,,
O=C(NCC(O)Cn1ccnn1)c1ccccc1OC1CCC1,BAR-COM-4e090d3a-34,BAR-COM-4e090d3a-34,0.0,0.0,,-1.1075592,2.0355695,,,1.0,1.0,,,False,False,,
O=C(Cc1cccnc1Br)Nc1cccc(OCCn2cncn2)c1,BAR-COM-4e090d3a-35,BAR-COM-4e090d3a-35,0.0,0.0,,,-21.71587,,,1.0,1.0,,,False,False,3-aminopyridine-like,
COC(=O)C(Cc1ccccc1)C(C)NC(=O)C(C)n1ccnc1,BAR-COM-4e090d3a-36,BAR-COM-4e090d3a-36,0.0,0.0,,,11.92788,,,1.0,1.0,,0.0,False,False,,
Cc1noc(CC(NC(=O)C(C)Cn2ccnc2)c2ccccc2)n1,BAR-COM-4e090d3a-38,BAR-COM-4e090d3a-38,0.0,0.0,,,-2.37765,,,1.0,1.0,,0.0,False,False,,
O=C(Cc1cncnc1)Nc1cccc(OC2CC(=O)N2)c1,BAR-COM-4e090d3a-39,BAR-COM-4e090d3a-39,-2.075,8.105,,7.863298,22.773735,,,1.0,1.0,,,False,False,3-aminopyridine-like,x2562
O=C(NCc1cnn2ccccc12)c1cccnc1OCCO,BAR-COM-4e090d3a-40,BAR-COM-4e090d3a-40,0.0,0.0,,-18.1754,-28.85324,,,1.0,1.01,,0.0,False,False,,
O=C(NCc1ccno1)c1ccccc1Oc1ccc(Cl)cc1Cl,BAR-COM-4e090d3a-42,BAR-COM-4e090d3a-42,0.0,0.0,,-12.95812,-12.42811,,,1.0,0.96,,0.0,False,False,,
O=C(NCc1noc2ccccc12)c1ccccc1OCC1CC1,BAR-COM-4e090d3a-43,BAR-COM-4e090d3a-43,0.0,0.0,,5.3063035,11.692045,,,1.0,0.64,,,False,False,,
CC1CC(C)CN(C(=O)c2ccccc2NC(=O)NCc2ccoc2)C1,BAR-COM-4e090d3a-44,BAR-COM-4e090d3a-44,0.0,0.0,,,8.341589,,,1.0,0.99,,,False,False,,
O=C(CCn1ccnn1)NC(CN1CCOCC1)c1ccccc1,BAR-COM-4e090d3a-45,BAR-COM-4e090d3a-45,0.0,0.0,,2.30543135,5.187141,,,1.0,1.0,,,False,False,,
Cn1cc(CNC(=O)N(CCc2ccccc2)Cc2cccnc2)nn1,BAR-COM-4e090d3a-47,BAR-COM-4e090d3a-47,0.0,0.0,,,8.123637,,,1.0,1.0,,,False,False,,x3305
Cc1ccc(Oc2cccc(NC(=O)NCc3cnnn3C)c2)c(C)c1,BAR-COM-4e090d3a-48,BAR-COM-4e090d3a-48,0.0,,,-10.74278,-12.80444,,,0.96,0.75,,65.3109918868241,False,False,,
N#CCOc1ccccc1C(=O)NCc1cnsc1,BAR-COM-4e090d3a-49,BAR-COM-4e090d3a-49,-4.225,0.0,,2.2135703,5.959332,,,1.0,1.0,,,False,False,,x2764
O=C(Cc1ccccc1OC1CCOC1)OCc1cnn[nH]1,BAR-COM-4e090d3a-50,BAR-COM-4e090d3a-50,0.0,0.0,,,20.72518,,,1.0,1.0,,,False,False,,
CCn1c(=O)n(CC(=O)NCc2cnccn2)c2ccccc21,BAR-COM-4e090d3a-51,BAR-COM-4e090d3a-51,0.0,0.0,,1.72717325,6.741156,,,1.0,1.0,,,False,False,,
Cn1cncc1CNC(=O)Nc1cccc(OCC(F)F)n1,BAR-COM-4e090d3a-52,BAR-COM-4e090d3a-52,0.0,28.35,,,36.17991,,,1.0,1.0,,,False,False,,
CC(C(=O)Nc1cccc(OC2CC(=O)N2)c1)c1cnccn1,BAR-COM-4e090d3a-53,BAR-COM-4e090d3a-53,0.0,0.0,,,16.96057,,,1.0,1.0,,,False,False,3-aminopyridine-like,
O=C(NCc1cccnn1)Nc1cccc(OCCN2CCOCC2)c1,BAR-COM-4e090d3a-54,BAR-COM-4e090d3a-54,0.0,0.0,,1.1566967,1.21745595,,,1.0,0.99,,,False,False,,
CC(OCC1CCCCO1)C(=O)N(CCc1ccccc1)Cc1cccnc1,BAR-COM-4e090d3a-55,BAR-COM-4e090d3a-55,0.0,0.0,,,-20.56667,,,1.0,1.0,,,False,False,,
O=C(Nc1ccnnc1)NC(Cc1ccccc1)C(=O)N1CCCC1,BAR-COM-4e090d3a-56,BAR-COM-4e090d3a-56,0.0,0.0,,0.08347647,3.229184,,,1.0,1.0,,0.0,False,False,,
O=C(Nc1ccccc1NS(=O)(=O)c1ccc(F)cc1)C(O)c1cccnc1,BAR-COM-4e090d3a-57,BAR-COM-4e090d3a-57,0.0,0.0,,,49.7127,,,1.0,1.0,,,False,False,3-aminopyridine-like,x3298
O=C(NCc1cncs1)Nc1cccc(N2CCOCC2)c1,BAR-COM-4e090d3a-58,BAR-COM-4e090d3a-58,0.6725,23.795,,5.6510135,13.5716,,,1.0,1.01,,,False,False,,
O=C(NCc1cccnn1)Nc1cccc(N2CCC2=O)c1,BAR-COM-4e090d3a-60,BAR-COM-4e090d3a-60,0.0,0.0,,3.612932,6.8155425,,,1.0,1.0,,,False,False,,
O=C(NCc1ccns1)Nc1cccc(CN2CCCC2=O)c1,BAR-COM-4e090d3a-61,BAR-COM-4e090d3a-61,0.0,0.0,,-0.280353,-2.045671,,,1.0,0.97,,,False,False,,
CC(NC(=O)c1ccccc1OCC(N)=O)c1cnn(C)c1,BAR-COM-4e090d3a-62,BAR-COM-4e090d3a-62,0.0,0.0,,-1.52473315,2.682852,,,1.0,1.0,,,False,False,,
CC1CCCC(OCc2cccc(NC(=O)NC(C)c3ccn[nH]3)c2)C1,BAR-COM-4e090d3a-63,BAR-COM-4e090d3a-63,0.0,0.0,,,-40.14266,,,1.0,0.85,,,False,False,,
O=C(NCc1cnccn1)c1sc2cccc(F)c2c1COc1ccccc1,BAR-COM-4e090d3a-64,BAR-COM-4e090d3a-64,0.0,-0.855,,-1.7288135,6.319301,,,0.95,0.44,,,False,False,,
O=C(NCc1ccno1)c1ccccc1OC1CCCCC1,BAR-COM-4e090d3a-65,BAR-COM-4e090d3a-65,0.0,,,4.087136,5.817994,,,1.0,1.0,,0.0,False,False,,
CC(c1cccc(NC(=O)Cc2cnccc2Cl)c1)N1CCOCC1,BAR-COM-4e090d3a-66,BAR-COM-4e090d3a-66,0.0,3.865,,2.1187109,3.916605,,,0.97,0.92,,,False,False,3-aminopyridine-like,
O=C(Nc1cccc(-c2cc[nH]n2)c1)C(O)c1cccnc1,BAR-COM-4e090d3a-68,BAR-COM-4e090d3a-68,0.0,0.0,,,10.38241,,,1.0,1.0,,,False,False,3-aminopyridine-like,
O=C(NCc1cccnc1)Nc1cccc(OCC(F)F)n1,BAR-COM-4e090d3a-69,BAR-COM-4e090d3a-69,0.0,4.425,,3.3294115,8.2820885,,,1.0,1.0,,,False,False,,
O=C(NCCN1CCN(C(=O)CCl)CC1)c1ccccc1,STE-KUL-2e0d2e88-1,STE-KUL-2e0d2e88-1,0.870640370078732,,,0.2054805,18.06401,,,1.0,1.01,,,False,True,piperazine-chloroacetamide,
O=C(NCCN1CCN(C(=O)CCl)CC1)c1cccc2ccccc12,STE-KUL-2e0d2e88-2,STE-KUL-2e0d2e88-2,,23.8018527196245,,6.9680765,4.690442,,,,,,,False,True,piperazine-chloroacetamide,
Cc1ccncc1NC(=O)Nc1ccccc1,ALE-HEI-f28a35b5-1,ALE-HEI-f28a35b5-1,0.0,-0.18,,,21.06202,,,1.0,1.0,,,False,False,3-aminopyridine-like,
Cc1nnc(NC(=O)Nc2cccnc2)s1,ALE-HEI-f28a35b5-4,ALE-HEI-f28a35b5-4,4.62,8.86,,1.18513685,7.324259,,,1.0,0.99,,,False,False,3-aminopyridine-like,
Cc1nnc(CC(=O)Nc2cccnc2)s1,ALE-HEI-f28a35b5-5,ALE-HEI-f28a35b5-5,-1.825,0.0,,-1.16065575,-0.0293793,,,1.0,0.99,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)CCNc1ccc(S(N)(=O)=O)cc1,GAB-REV-70cc3ca5-3,GAB-REV-70cc3ca5-3,0.0,0.0,,,-27.10521,,,1.0,1.0,,,False,False,,
Cc1ccncc1NC(=O)CNc1ccnc2ccccc12,GAB-REV-70cc3ca5-4,GAB-REV-70cc3ca5-4,0.0,,,-21.6493,-18.34019,,,1.0,1.0,,75.1074849898754,False,False,,x10019
Cc1ccncc1NC(=O)CC(C)(C)NC(=O)c1cccc2[nH]ccc12,GAB-REV-70cc3ca5-6,GAB-REV-70cc3ca5-6,0.0,0.0,,,-10.42203,,,0.99,0.99,,0.0,False,False,,
Cc1ccncc1NC(=O)CN(C)S(=O)(=O)c1cccc2cccnc12,GAB-REV-70cc3ca5-8,GAB-REV-70cc3ca5-8,0.0,-0.449359762613582,,43.37566,17.30223,99.0,,0.99,1.0,,,False,False,,x3080
Cc1ccncc1NC(=O)CNC(=O)Cc1cccnc1,GAB-REV-70cc3ca5-13,GAB-REV-70cc3ca5-13,0.0,0.0,,8.039427,-15.3538,,,1.0,1.0,,0.0,False,False,Ugi,x3108
Cc1ccncc1NC(=O)Cc1ccc2nc[nH]c2c1,GAB-REV-70cc3ca5-18,GAB-REV-70cc3ca5-18,0.0,0.0,,-2.241022,4.267136,,,0.99,0.99,,97.96570432,False,False,3-aminopyridine-like,x3366
Cc1ccncc1NC(=O)Cc1ccc(S(N)(=O)=O)cc1,GAB-REV-70cc3ca5-20,GAB-REV-70cc3ca5-20,6.415,-0.94,,4.7612595,10.89574,,,1.0,1.0,,,False,False,3-aminopyridine-like,
CC(=O)Nc1ccc(NCC(=O)Nc2cnccc2C)cc1,GAB-REV-70cc3ca5-21,GAB-REV-70cc3ca5-21,,0.0,,-2.2140825,-24.270401,,,0.96,0.9,,0.0,False,False,,
Cc1ccncc1NC(=O)CCc1nc2cc(Cl)ccc2o1,GAB-REV-70cc3ca5-22,GAB-REV-70cc3ca5-22,,0.0,,10.43567,13.139165,,,0.99,1.0,,94.4033936054403,False,False,,
Cc1ccncc1NC(=O)CCNC(=O)c1ccccc1F,PET-SGC-2e937068-1,PET-SGC-2e937068-1,0.0,0.0,,,-15.77174,,,1.0,1.0,,0.0,False,False,,
Cc1ccn2c(-c3ccc4[nH]ncc4c3)c(-c3ccc(F)cc3)nc2c1,ALV-UNI-7ff1a6f9-14,ALV-UNI-7ff1a6f9-14,,50.7750978888783,99.0,0.800944,0.9425473,,,,,,92.2579744,False,False,,
Cc1cnc2c(-c3ccc4[nH]ncc4c3)c(-c3ccc(F)cc3)nn2c1,ALV-UNI-7ff1a6f9-22,ALV-UNI-7ff1a6f9-22,,34.7101224316294,,-1.68449,-1.0044989,,,,,,0.0,False,False,,
Cc1cn2c(-c3cccnc3)c(-c3ccc(F)cc3)nc2s1,ALV-UNI-7ff1a6f9-43,ALV-UNI-7ff1a6f9-43,,31.5448749267567,,-2.0237485,1.343757,,,,,,0.0,False,False,,
Cc1ccnc(NC(=O)Cc2ccc3ccccc3c2)c1,ALV-UNI-7ff1a6f9-45,ALV-UNI-7ff1a6f9-45,0.0,,,3.570383,8.233209,,,0.98,0.94,,,False,False,3-aminopyridine-like,
O=C(Cc1ccc2ccccc2c1)Nc1cc(C(F)(F)F)ccn1,ALV-UNI-7ff1a6f9-46,ALV-UNI-7ff1a6f9-46,10.9925,29.335,,-2.5522446,3.4262505,,,0.9,0.38,,,False,False,3-aminopyridine-like,
COc1ccnc(NC(=O)Cc2ccc3ccccc3c2)c1,ALV-UNI-7ff1a6f9-47,ALV-UNI-7ff1a6f9-47,0.0,17.05,,3.4712445,6.0932985,,,0.95,0.91,,,False,False,3-aminopyridine-like,x2581
Cc1ccncc1NC(=O)CC(c1ccsc1)N1CCC(O)CC1,PET-SGC-a8a902d9-1,PET-SGC-a8a902d9-1,,0.0,,-1.3688325,4.2422005,,,,,,64.70762965,False,False,,x11225
CS(=O)(=O)NCC[C@H]1CCCCN1CC(=O)Nc1cccnc1,BEN-DND-362d364a-10,BEN-DND-362d364a-10,-1.62,-1.205,,,48.92015,,,1.0,1.0,,,False,False,3-aminopyridine-like,
CC(NC(=O)CCl)c1cc(Cl)cc(-c2ccc(S(N)(=O)=O)cc2)c1,DAV-CRI-14a23e73-1,DAV-CRI-14a23e73-1,,79.015,0.525617759725225,98.382425,94.62259,0.465749846113937,6.33184727992475,0.99,0.99,99.0,,False,True,,
O=C(CCl)NC(CO)c1cccc(Cl)c1,DAV-CRI-3edb475e-4,DAV-CRI-3edb475e-4,16.0408263346799,45.3352048125053,,,51.57519,99.03,,1.0,0.99,99.0,,False,True,,
CC(NC(=O)CCl)c1cc(F)cc(Cl)c1,DAV-CRI-3edb475e-6,DAV-CRI-3edb475e-6,,100.0,20.9532527773806,40.56069,74.487765,27.9438320218487,4.55371403802756,,,99.0,,False,True,,
O=C(Nc1ccc(Oc2ncccn2)cc1)C(=O)N1CCN(Cc2cccs2)CC1,MAK-UNK-b1d4dcd7-3,MAK-UNK-b1d4dcd7-3,0.0,,,-20.9558,-13.82419,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
COC(=O)[C@H](CO)NC(=O)[C@H](Cc1ccccc1)NC(=O)OCc1ccccc1,FAR-UNI-a04c1544-1,FAR-UNI-a04c1544-1,,0.0,,1.0641173,2.6138002,,,,,,0.0,False,False,,
CS(=O)(=O)Nc1cccc(C(=O)OCC(=O)Nc2cccc(N3CCCC3=O)c2)c1,MAK-UNK-9159f8ed-4,MAK-UNK-9159f8ed-4,,0.0,,5.160318,3.701804,,,0.98,0.99,,0.0,False,False,,
CS(=O)(=O)Nc1cccc(C(=O)Nc2cccc(N3CCCC3=O)c2)c1,MAK-UNK-9159f8ed-6,MAK-UNK-9159f8ed-6,0.0,,,0.8660925,5.1890295,,,1.0,0.99,,,False,False,,
CS(=O)(=O)Nc1cccc(C(=O)Oc2cccc(N3CCCC3=O)c2)c1,MAK-UNK-9159f8ed-7,MAK-UNK-9159f8ed-7,0.0,11.23,,,35.68456,,,0.99,0.86,,,False,False,,
CS(=O)(=O)NCCCN1CCCc2ccc(S(N)(=O)=O)cc21,PET-SGC-abcbce68-1,PET-SGC-abcbce68-1,0.0,0.0,,,-23.7765,,,1.0,1.0,,,False,False,,
CC(=O)N1CCN(S(=O)(=O)c2ccsc2)CC1,MAK-UNK-4c6b313a-1,MAK-UNK-4c6b313a-1,0.0,3.625,,,-20.6063,,,0.99,1.0,,,False,False,,
CC(=O)N1CCN(S(=O)(=O)c2cccs2)CC1,MAK-UNK-6435e6c2-1,MAK-UNK-6435e6c2-1,0.0,,,2.333251,4.20799245,,,1.0,1.0,,,False,False,,x0689
CC(=O)N1CCN(Cc2cccs2)CC1,MAK-UNK-6435e6c2-2,MAK-UNK-6435e6c2-2,96.7325,95.74,,,,,,,,,,False,False,,x2779
CC(=O)N1CCN(Cc2ccsc2)CC1,MAK-UNK-6435e6c2-3,MAK-UNK-6435e6c2-3,98.455,97.38,,,,,,,,,,False,False,,x1386
CC(=O)Nc1cccc(N2CCCC2=O)c1,MAK-UNK-6435e6c2-4,MAK-UNK-6435e6c2-4,11.38,22.66,,,,,,,,,,False,False,,x1384
CC(=O)N1CCN(S(=O)(=O)c2cccc(F)c2)CC1,MAK-UNK-6435e6c2-5,MAK-UNK-6435e6c2-5,0.0,,,6.203783,1.4342925,,,1.0,1.0,,,False,False,,x0691
CC(=O)N1CCN(S(=O)(=O)c2c(F)cccc2F)CC1,MAK-UNK-6435e6c2-6,MAK-UNK-6435e6c2-6,0.0,0.0,,-1.416076,4.1838815,,,1.0,1.0,,,False,False,,x0755
CC1C(O)CCCN1Cc1ccccc1,MAK-UNK-6435e6c2-9,MAK-UNK-6435e6c2-9,,,99.0,,,,,,,,0.0,False,False,,x0464
NC(=O)CCN(C(=O)CCl)C1CCS(=O)(=O)C1,DAN-PUR-6788a628-2,DAN-PUR-6788a628-2,16.2622347550052,34.1194714797418,,,18.60511,,,1.0,1.0,,,False,True,,
CCC(C)(C)CCN(Cc1ccsc1)C(=O)Cn1nnc2ccccc21,RUT-UNI-630c5802-20,RUT-UNI-630c5802-20,-4.785,40.085,,,48.30592,78.4579695851566,4.10536293517376,0.99,0.73,99.0,,False,False,,
Cc1ccc(-c2cc(C(F)(F)F)nn2-c2ccc(S(N)(=O)=O)cc2)cc1,GER-UNI-05c7e912-1,GER-UNI-05c7e912-1,2.165982917,,,6.230106,11.89448,,,0.91,0.79,,,False,False,,
Cc1cc(C)nc(NC2CCN(C(=O)CCl)CC2)n1,GIA-UNK-a79af1bc-1,GIA-UNK-a79af1bc-1,,100.0,19.473886500304,46.118945,81.476355,27.5566399208512,4.55977373860752,,,99.0,,False,True,,
Cc1cc(Cl)cc(CC2CCN(C(=O)CCl)CC2)c1,NIR-THE-0d6461ce-8,NIR-THE-0d6461ce-8,,100.0,1.23554350220362,95.149355,98.327615,3.57437118025072,5.4468003502175,,,,,False,True,,
Nc1cccc(C2CN(C(=O)CCl)Cc3ccccc32)c1,NIR-THE-c331be7a-1,NIR-THE-c331be7a-1,,100.0,11.4146369690188,47.99223,53.42881,9.22930345079076,5.03483107458546,0.97,0.96,99.0,,False,True,,
N#Cc1cccc(C2CN(C(=O)CCl)Cc3ccccc32)c1,NIR-THE-c331be7a-2,NIR-THE-c331be7a-2,,97.83,1.44102015403721,98.75318,95.349185,1.17209011887828,5.93103899529156,1.0,0.99,99.0,,False,True,,x10678
Cc1cccc(C2CN(C(=O)CCl)Cc3ccccc32)c1,NIR-THE-c331be7a-6,NIR-THE-c331be7a-6,,53.7680384252657,0.419790602184735,98.06247,99.746375,2.00412456854575,5.69807528791921,1.0,0.93,99.0,,False,True,,x10513
O=C(C1CCN(c2ccncc2)CC1)N1CCCCC1,GIA-UNK-30c7cb75-1,GIA-UNK-30c7cb75-1,0.0,-0.3,,,-18.56548,,,0.99,1.0,,,False,False,,
O=C(C1CCN(c2ccncc2)CC1)N1CCOCC1,GIA-UNK-30c7cb75-2,GIA-UNK-30c7cb75-2,0.0,0.0,,,-22.6273,,,1.0,1.0,,,False,False,,
O=C(C1CCN(c2ccncc2)CC1)N1CCS(=O)(=O)CC1,GIA-UNK-30c7cb75-3,GIA-UNK-30c7cb75-3,19.73,42.885,,,-27.42223,,,1.0,1.0,,,False,False,,
CNCc1c[nH]c2ccc(F)cc12,DAR-DIA-eace69ff-36,DAR-DIA-eace69ff-36,3.0851406346071,16.1370977193326,,,32.73232,,,0.99,1.0,,0.0,False,False,,x3351
O=C(NC1CCCCC1NC(=O)C1CCCCC1)c1ccncc1,GIA-UNK-d2defdc3-1,GIA-UNK-d2defdc3-1,0.0,,,-14.42859,-20.60122,,,1.0,1.0,,,False,False,,
O=C(NC1CCCCC1NC(=O)c1ccncc1)c1ccccc1,GIA-UNK-d2defdc3-2,GIA-UNK-d2defdc3-2,0.0,0.0,,,-22.36972,,,1.0,1.0,,0.0,False,False,,
CN1CCC(C(=O)NC2CCCCC2NC(=O)C2CCCCC2)CC1,GIA-UNK-d2defdc3-3,GIA-UNK-d2defdc3-3,0.0,,,-19.4436,-19.4267,,,1.0,1.01,,,False,False,,
CN1CCC(C(=O)NC2CCCCC2NC(=O)c2ccccc2)CC1,GIA-UNK-d2defdc3-4,GIA-UNK-d2defdc3-4,0.0,0.0,,,-15.37547,,,0.98,0.99,,,False,False,,
O=C(C1CCCN1C(=O)c1ccccc1)N1CCOCC1,GIA-UNK-d2defdc3-6,GIA-UNK-d2defdc3-6,0.0,0.0,,,-27.9572,,,1.0,1.0,,,False,False,,
O=C(NCCNc1ccnc2cc(Cl)ccc12)Nc1ccc(F)cc1,GAB-FAC-880f6604-1,GAB-FAC-880f6604-1,0.0,0.0,,20.42284,29.46934,,,0.99,0.94,,0.0,False,False,,
O=C(CCl)N1CCC(C(=O)N2CCCCC2)CC1,VIR-GIT-7b3d3065-2,VIR-GIT-7b3d3065-2,0.5059063955,,,18.47409,31.38461,,,1.0,1.0,,,False,True,,
CC(C)N(C)C(=O)C1CCN(C(=O)CCl)CC1,VIR-GIT-7b3d3065-3,VIR-GIT-7b3d3065-3,-0.097614029,,,17.262575,38.7793,,,1.0,1.0,,,False,True,,
O=C(CC(=O)N1CCOCC1)NC1CCCCC1,GIA-UNK-3f36037a-1,GIA-UNK-3f36037a-1,0.0,0.0,,19.80961,6.012231,,,0.99,1.0,,0.0,False,False,,
O=C(CC(=O)N1CCOCC1)Nc1ccccc1,GIA-UNK-3f36037a-2,GIA-UNK-3f36037a-2,0.0,0.0,,,-26.9467,,,1.0,1.01,,0.0,False,False,,
O=C(CC(=O)N1CCOCC1)NCc1ccccc1,GIA-UNK-3f36037a-6,GIA-UNK-3f36037a-6,0.0,0.0,,-1.438364,15.13225,,,0.99,1.0,,121.7814419,False,False,,
O=C(CC(=O)Nc1ccncc1)Nc1ccccc1,GIA-UNK-3f36037a-7,GIA-UNK-3f36037a-7,0.0,0.0,,,11.9675,,,1.0,1.0,,,False,False,,
CC(C)C[C@@H]1CN(C(=O)CCl)CCN1Cc1cccc(Cl)c1,DAN-LON-a5fc619e-3,DAN-LON-a5fc619e-3,,100.0,0.514714765593202,99.249175,99.47946,0.784006101017361,6.10568055768818,,,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CC2CC1CN2Cc1cccc(Cl)c1,DAN-LON-a5fc619e-8,DAN-LON-a5fc619e-8,100.0,100.0,0.655456165251758,82.2179,72.65968,2.1668874893559,5.66416363783588,0.99,1.0,,,False,True,piperazine-chloroacetamide,
O=C(CCl)N1CCN(Cc2cccc(Cl)c2)C[C@@H]1Cc1ccccc1,DAN-LON-a5fc619e-10,DAN-LON-a5fc619e-10,,66.6073275382474,18.8507150131226,22.45291,45.234625,,,0.97,0.92,,,False,True,piperazine-chloroacetamide,
CC(=O)NCCc1c[nH]c2ccc(O)cc12,JOH-MSK-a63bdd1d-4,JOH-MSK-a63bdd1d-4,,,99.0,,,99.5,,,,,,False,False,,
COc1ccc2[nH]cc(CCNC(C)=O)c2c1,JOH-MSK-35a8745a-1,JOH-MSK-35a8745a-1,0.0,,,1.37241,-0.96170145,,,1.0,0.99,,,False,False,,
CCC(=O)NCC[C@@H]1CCc2ccc3c(c21)CCO3,JOH-MSK-ec639444-2,JOH-MSK-ec639444-2,0.0,,,0.4734875,6.6887445,,,1.0,1.0,,,False,False,,
N#Cc1cncc(NC(=O)Nc2cccnc2)c1,CHR-SOS-363cfb78-1,CHR-SOS-363cfb78-1,,17.4392113106647,,7.068907,17.066025,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Nc1cncc(C#N)c1,CHR-SOS-363cfb78-2,CHR-SOS-363cfb78-2,,15.54,,3.673195,3.96325,,,1.0,1.0,,493.2651437,False,False,3-aminopyridine-like,
CNC(=O)OC1CCN(C(=O)c2ccccc2)CC1,GIA-UNK-595fac82-2,GIA-UNK-595fac82-2,0.0,0.0,,,19.1599,,,1.0,1.0,,,False,False,,
CNC(=O)OC1CCN(C(=O)c2ccncc2)CC1,GIA-UNK-595fac82-3,GIA-UNK-595fac82-3,0.650135130307497,2.15126403330889,,,-25.32197,,,1.0,1.0,,,False,False,,
CNC(=O)OC1CCN(S(=O)(=O)c2ccccc2)CC1,GIA-UNK-595fac82-4,GIA-UNK-595fac82-4,4.88876497612333,0.0,,,-16.32653,,,1.0,1.0,,,False,False,,
CNC(=O)OC1CCN(Cc2ccccc2)CC1,GIA-UNK-595fac82-5,GIA-UNK-595fac82-5,0.824240318611523,0.0,,,17.61442,,,0.99,1.0,,,False,False,,
O=C(Nc1ccc([N+](=O)[O-])cc1Cl)c1cc(Cl)ccc1O,CHR-SOS-7098f804-1,CHR-SOS-7098f804-1,,20.9801521691494,,,-22.82544,,,,,,,False,False,,
O=C(Nc1ccc([N+](=O)[O-])cc1Cl)c1cccc(Cl)c1,CHR-SOS-7098f804-2,CHR-SOS-7098f804-2,1.30800331755533,,,-10.83268,-11.42961,,,0.76,0.57,,,False,False,,
O=C(Nc1ccc([N+](=O)[O-])cc1)c1cc(Cl)ccc1O,CHR-SOS-7098f804-3,CHR-SOS-7098f804-3,2.7992195909673,5.9965688343252,,-7.243189,-15.61784,,,0.96,0.96,,0.0,False,False,,
O=C(Nc1ccccc1Cl)c1cc(Cl)ccc1O,CHR-SOS-7098f804-4,CHR-SOS-7098f804-4,7.1447775625,,,5.4690375,5.5752195,,,0.91,0.7,,,False,False,,
O=C(Nc1ccccc1)c1cc(Cl)ccc1O,CHR-SOS-7098f804-7,CHR-SOS-7098f804-7,0.0,,,3.746236,8.4149875,,,1.0,0.89,,,False,False,,
O=C(Nc1cnccc1Cl)c1cc(Cl)ccc1O,CHR-SOS-7098f804-10,CHR-SOS-7098f804-10,15.5016110318792,65.9276376769994,,66.7876,75.23331,24.1845155987681,4.61646260684442,1.0,0.98,99.0,0.0,False,False,,
O=C(Nc1cccnc1)c1cc(Cl)ccc1O,CHR-SOS-7098f804-11,CHR-SOS-7098f804-11,0.0,,,18.33001,22.7829,,,1.0,0.89,,,False,False,,
O=C(Nc1cccnc1)c1cccc(Cl)c1,CHR-SOS-7098f804-12,CHR-SOS-7098f804-12,0.0,,,5.474617,6.673363,,,1.0,0.92,,,False,False,,
O=C(Nc1cccnc1)c1cc(Cl)ccc1-c1ccccc1,CHR-SOS-7098f804-14,CHR-SOS-7098f804-14,2.12902402883738,,,47.4339,60.36814,39.068781630213,4.40817013214675,1.0,0.97,99.0,124.775068130811,False,False,,
O=C(Nc1cnccc1Cl)c1cccc(Cl)c1,CHR-SOS-7098f804-21,CHR-SOS-7098f804-21,0.0,10.5166441451651,,-2.295603,3.232219,,,1.0,1.0,,236.9067368,False,False,,
O=C(c1ccccc1)N1CCN(C(=O)C2CCOCC2)CC1,GIA-UNK-eaadd1d4-1,GIA-UNK-eaadd1d4-1,0.98,5.345,,2.900273,6.2650335,,,1.0,1.0,,,False,False,,
O=C(C1CCN(S(=O)(=O)c2ccccc2)CC1)N1CCOCC1,GIA-UNK-eaadd1d4-3,GIA-UNK-eaadd1d4-3,0.0,0.0,,1.873227,5.517857,,,1.0,0.99,,,False,False,,
O=C(NCCN1CCN(c2ccccc2)CC1)NCc1ccccn1,TRI-UNI-97428359-1,TRI-UNI-97428359-1,0.0,0.0,,,12.48266,,,0.99,0.99,,,False,False,,
O=C(CC1(c2ccccc2)CCCC1)Nc1cccnc1,CHR-SOS-f7373dd1-4,CHR-SOS-f7373dd1-4,0.0,13.88,,,3.982564,,,1.0,1.0,,,False,False,3-aminopyridine-like,
N#Cc1ccc(NC(=O)Nc2cccnc2)cc1,ANN-UNI-26382800-3,ANN-UNI-26382800-3,0.0,,,5.8158525,11.55569,,,1.0,1.0,,,False,False,3-aminopyridine-like,
N#Cc1cccc(CC(=O)Nc2cccnc2)c1,ANN-UNI-26382800-5,ANN-UNI-26382800-5,0.0,11.54,,11.40413,24.96099,,,1.0,1.0,,,False,False,3-aminopyridine-like,x2600
COc1cccc(NC(=O)Nc2cccc(C#N)c2)c1,ANN-UNI-26382800-6,ANN-UNI-26382800-6,0.0,2.485,,5.1061145,9.794888,,,0.96,0.94,,,False,False,3-aminopyridine-like,
Cc1ncncc1NC(=O)Nc1ccccc1,HAN-NEW-5f56c3bc-1,HAN-NEW-5f56c3bc-1,6.04,20.105,,-2.0625485,-0.6277824,,,0.99,0.99,,,False,False,3-aminopyridine-like,
NC(=O)[C@@H]1CN(C2CCOCC2)C[C@H]1c1ccccc1,DUN-NEW-f8ce3686-1,DUN-NEW-f8ce3686-1,0.0,0.0,,-22.23043,-22.96545,,,1.0,1.0,,0.0,False,False,,
CC(=O)NCCc1cn(CC(=O)N2CCOCC2)c2ccccc12,DUN-NEW-f8ce3686-13,DUN-NEW-f8ce3686-13,0.0,0.0,,,6.558351,,,0.97,0.96,,0.0,False,False,,
CS(=O)(=O)NCCN1CCCc2ccc(S(N)(=O)=O)cc21,DUN-NEW-f8ce3686-14,DUN-NEW-f8ce3686-14,0.0,,,4.677893,-5.456835,,,1.0,1.0,,0.0,False,False,,x10049
CS(=O)(=O)N1CCN(C(=O)CCl)CC1c1ccccc1,DUN-NEW-f8ce3686-22,DUN-NEW-f8ce3686-22,87.5449140908104,95.9191679784277,3.30858329458321,64.63647,69.45781,10.562354385868,4.97623926524698,1.0,1.0,99.0,,False,True,piperazine-chloroacetamide,
O=C(CCl)Nc1nc2c(S(=O)(=O)NCCc3ccccc3)cccc2s1,DUN-NEW-f8ce3686-23,DUN-NEW-f8ce3686-23,,80.3273398931732,8.54762125517709,58.044055,74.50326,5.0272761762147,5.2986672559075,0.89,0.66,99.0,,False,True,,x10899
CC(=O)NCCc1c[nH]c2c(CN3CCN(C(=O)CCl)CC3)cccc12,DUN-NEW-f8ce3686-24,DUN-NEW-f8ce3686-24,,100.0,11.5067799814366,62.807815,85.67826,17.3608297519836,4.76042952178072,0.95,0.95,,,False,True,piperazine-chloroacetamide,x10506
CS(=O)(=O)N(CCc1ccccc1)CC1CCN(C(=O)CCl)CC1,DUN-NEW-f8ce3686-25,DUN-NEW-f8ce3686-25,,73.33,99.0,23.86605,26.0974,,,0.96,0.89,,,False,True,,
COc1cc(Cl)cc(OC(=O)Nc2cccnc2)c1,AGN-NEW-891393a6-1,AGN-NEW-891393a6-1,,100.0,1.51348955319754,74.31908,87.53385,6.68442044544629,5.17493624109544,1.0,1.0,99.0,0.0,False,False,,
N#Cc1cccc(CNc2ccc(O)cc2)c1,MIH-UNI-6b9ca91a-5,MIH-UNI-6b9ca91a-5,19.7603677666787,22.6833683403607,,9.725009,2.315665,,,1.0,1.0,,0.0,False,False,,
O=S(=O)(NCCc1ccccc1)c1ccoc1,MIH-UNI-6b9ca91a-6,MIH-UNI-6b9ca91a-6,0.0,16.545,,,-24.45017,,,1.0,1.0,,,False,False,,
NC(=O)[C@@H]1CN(Cc2cccnc2)C[C@H]1c1ccccc1,DUN-NEW-d8381160-1,DUN-NEW-d8381160-1,0.0,0.0,,,-24.74737,,,1.0,1.0,,,False,False,,x2929
Cc1cccc(CC(=O)Nc2cccnc2C#N)c1,AGN-NEW-c7b24fe3-3,AGN-NEW-c7b24fe3-3,0.0,,,8.399017,-5.939392,,,1.0,1.0,,0.0,False,False,3-aminopyridine-like,
N#Cc1ncccc1NC(=O)Cc1cccc(Cl)c1,AGN-NEW-c7b24fe3-4,AGN-NEW-c7b24fe3-4,0.0,0.0,,-10.23229,-15.72103,,,0.99,1.0,,0.0,False,False,3-aminopyridine-like,
C#Cc1ncccc1NC(=O)Cc1cccc(Cl)c1,AGN-NEW-c7b24fe3-5,AGN-NEW-c7b24fe3-5,,7.93413244745748,,-2.008998,3.6197355,,,,,,0.0,False,False,3-aminopyridine-like,
C#Cc1ccc(CNC(=O)N2CCOCC2)cc1,PAT-GYR-359dbb24-1,PAT-GYR-359dbb24-1,0.0,0.0,,1.3952716,2.4609235,,,1.0,1.0,,,False,False,,
COc1cc(NC(=O)C(=O)Nc2cc(OC)c(OC)c(OC)c2)cc(OC)c1OC,ANT-LOU-17aa1493-2,ANT-LOU-17aa1493-2,0.456114410820511,,,-9.400735,4.05469,,,0.99,0.92,,,False,False,,
CC(=O)N1CCN(Cc2cc(O)cc(Cl)c2)CC1,KIM-UNI-2ee5d8f9-1,KIM-UNI-2ee5d8f9-1,0.0,0.0,,,6.3404,,,0.99,0.97,,,False,False,,
COc1ccc(-n2cc(CN3CCN(C(=O)CCl)CC3)nn2)cc1,ANT-STE-dbb91f63-1,ANT-STE-dbb91f63-1,,24.0913265901186,,10.878841,24.947395,,,,,,,False,True,piperazine-chloroacetamide,
O=C(Nc1cccnc1)N(CCN1CCOCC1)c1cccc(Cl)c1,JOR-UNI-2fc98d0b-6,JOR-UNI-2fc98d0b-6,,59.3594388636461,99.0,24.350455,49.6179,,,,,,220.109374651407,False,False,3-aminopyridine-like,x10237
O=C(Nc1cccnc1)N(CCC1CCCCC1)c1cccc(Cl)c1,JOR-UNI-2fc98d0b-12,JOR-UNI-2fc98d0b-12,,78.9446538442645,3.30035664032594,83.33063,88.791675,3.05667196423036,5.51475116636676,,,99.0,,False,False,3-aminopyridine-like,x10236
CS(=O)(=O)NCCC(C(=O)Nc1cccnc1)c1ccccc1,ADA-UNI-f8e79267-2,ADA-UNI-f8e79267-2,,-18.5724947653155,,-16.99939,-3.1753485,,,0.98,0.99,,118.2326077,False,False,3-aminopyridine-like,x10889
CNCCC(C(=O)Nc1cccnc1)c1ccccc1,ADA-UNI-f8e79267-5,ADA-UNI-f8e79267-5,,2.1940968935,,-5.69205,1.5463741,,,1.0,1.0,,172.627820796202,False,False,3-aminopyridine-like,x10421
CC(=O)N1CCN(Cc2cccc(C#N)c2)CC1,PAT-UNK-b2d83456-1,PAT-UNK-b2d83456-1,0.0,,,-0.338892,6.5935325,,,1.0,0.99,,,False,False,,
CS(=O)(=O)NCCc1cccc(O)c1,ANT-DIA-b7f58f21-2,ANT-DIA-b7f58f21-2,-2.4475,1.455,,-1.8010535,0.0445147,,,1.0,1.0,,,False,False,,
CS(=O)(=O)NCCc1ccccc1O,ANT-DIA-b7f58f21-3,ANT-DIA-b7f58f21-3,0.0,0.0,,,14.42441,,,1.0,1.0,,,False,False,,
O=C(Cc1c[nH]c2ncccc12)NCc1cccc(Cl)c1,TRY-UNI-1fd04853-5,TRY-UNI-1fd04853-5,1.9811308425,,,7.7282865,9.0260615,,,1.0,0.96,,,False,False,,
O=C(Cc1c[nH]c2ncccc12)NCc1ccc(Cl)cc1,TRY-UNI-1fd04853-7,TRY-UNI-1fd04853-7,0.0,,,2.9880005,3.447241,,,1.0,0.95,,,False,False,,
N#Cc1ccc(CNC(=O)Cc2c[nH]c3ncccc23)cc1,TRY-UNI-1fd04853-8,TRY-UNI-1fd04853-8,1.118523639,,,2.4351545,1.7144045,,,1.0,0.99,,,False,False,,
O=C(Cc1c[nH]c2ncccc12)NCc1cc(Cl)ccn1,TRY-UNI-1fd04853-9,TRY-UNI-1fd04853-9,0.0,,,2.5836835,8.4511955,,,1.0,0.98,,,False,False,,
N#Cc1ccnc(CNC(=O)Cc2c[nH]c3ncccc23)c1,TRY-UNI-1fd04853-10,TRY-UNI-1fd04853-10,0.0,,,-23.20646,-17.2385,,,0.97,0.98,,0.0,False,False,,
O=C(Cc1c[nH]c2ncccc12)NCc1ccc(Cl)cn1,TRY-UNI-1fd04853-11,TRY-UNI-1fd04853-11,0.0,,,1.54883605,4.1642875,,,1.0,1.0,,,False,False,,
N#Cc1ccc(CNC(=O)Cc2c[nH]c3ncccc23)nc1,TRY-UNI-1fd04853-12,TRY-UNI-1fd04853-12,0.0,,,4.14641935,0.61552145,,,1.0,1.0,,,False,False,,
Cc1c(N)cncc1NC(=O)Cc1cccc(Cl)c1,TRY-UNI-714a760b-3,TRY-UNI-714a760b-3,,,8.20169805953648,,,4.22233976382304,5.37444682275349,,,,233.5104332,False,False,3-aminopyridine-like,x11317
Cc1ccncc1NC(=O)Cc1ccccc1,TRY-UNI-714a760b-5,TRY-UNI-714a760b-5,-0.63,16.1,,8.1878345,19.47383,,,1.0,1.0,,,False,False,3-aminopyridine-like,
Cc1ccncc1NC(=O)Cc1cccc(Cl)c1,TRY-UNI-714a760b-6,TRY-UNI-714a760b-6,20.0252393,,13.8951649217851,61.634345,81.75696,24.5666191954425,4.60965460606728,1.0,1.0,99.0,,False,False,3-aminopyridine-like,x2646
Cc1ccncc1NC(=O)Nc1cccc(Cl)c1,TRY-UNI-714a760b-12,TRY-UNI-714a760b-12,25.5825,64.135,45.6892627861479,32.14497,58.708675,64.4136105144302,4.19102235706909,0.99,0.96,99.0,,False,False,3-aminopyridine-like,x2908
Cc1ccncc1NC(=O)C(C)C1CCCCC1,TRY-UNI-714a760b-16,TRY-UNI-714a760b-16,,0.0,,9.2934345,18.376635,,,1.0,1.0,,84.1197691549667,False,False,3-aminopyridine-like,x11044
Cc1ccncc1NC(=O)C(C)c1cccc(Cl)c1,TRY-UNI-714a760b-18,TRY-UNI-714a760b-18,20.37830295,,12.9676931084341,58.02024,78.712695,26.1796376915625,4.58203636808488,1.0,1.0,99.0,,False,False,3-aminopyridine-like,x2649
Cc1c(N)cncc1NC(=O)Cc1cccc(C#N)c1,TRY-UNI-714a760b-19,TRY-UNI-714a760b-19,,,32.221063872769,,,16.0655600611995,4.79410412991646,,,,217.2957784,False,False,3-aminopyridine-like,x11318
Cc1ccncc1NC(=O)Cc1cccc(C#N)c1,TRY-UNI-714a760b-20,TRY-UNI-714a760b-20,20.495,52.68,43.8470509906189,33.561645,58.318795,61.3302720094334,4.21232510914368,1.0,1.01,99.0,,False,False,3-aminopyridine-like,x2572
Cc1ccncc1NC(=O)C(C)c1cccc(C#N)c1,TRY-UNI-714a760b-22,TRY-UNI-714a760b-22,21.0225,58.415,45.3119234238456,35.40893,61.411195,54.9421036995899,4.26009471572667,1.0,1.0,99.0,,False,False,3-aminopyridine-like,x2912
Cc1ccncc1NC(=O)Nc1cccc(C#N)c1,TRY-UNI-714a760b-24,TRY-UNI-714a760b-24,23.7925,55.705,49.3292130545732,19.37242,44.289915,99.01,,1.0,0.97,99.0,,False,False,3-aminopyridine-like,
N#Cc1cc(Cl)cc(NC(=O)Nc2cccnc2)c1,WAR-XCH-eb7b662f-2,WAR-XCH-eb7b662f-2,6.7825,36.54,,23.03763,43.902085,99.01,,0.99,0.88,99.0,,False,False,3-aminopyridine-like,
O=C(Nc1cccnc1)Nc1cc(O)cc(Cl)c1,WAR-XCH-eb7b662f-4,WAR-XCH-eb7b662f-4,,19.4402401612458,,4.433955,21.22575,,,,,,203.425284,False,False,3-aminopyridine-like,
Cc1cc(Cl)cc(NC(=O)Nc2cccnc2)c1,WAR-XCH-eb7b662f-5,WAR-XCH-eb7b662f-5,0.0,35.39,,,12.72043,,,1.0,1.0,,,False,False,3-aminopyridine-like,
Cc1ccc(NC(=O)Nc2cccnc2)s1,DAR-DIA-842b4336-3,DAR-DIA-842b4336-3,2.6175,28.585,,1.901842,11.32011,,,1.0,0.96,,,False,False,3-aminopyridine-like,x2608
O=C(Nc1cccnc1)Nc1ccc(Cl)s1,DAR-DIA-842b4336-4,DAR-DIA-842b4336-4,0.0,35.74,,8.8541305,23.74839,,,0.99,0.95,,,False,False,3-aminopyridine-like,
Cc1coc(NC(=O)Nc2cccnc2)n1,DAR-DIA-842b4336-7,DAR-DIA-842b4336-7,2.7575,8.515,,2.9070655,8.855559,,,1.0,1.0,,,False,False,3-aminopyridine-like,
O=C(Cc1ccc(Cl)s1)Nc1cccnc1,DAR-DIA-842b4336-13,DAR-DIA-842b4336-13,0.0,,,0.92202215,11.50041,,,1.0,1.0,,,False,False,3-aminopyridine-like,x2643
Cc1cnc(CC(=O)Nc2cccnc2)o1,DAR-DIA-842b4336-16,DAR-DIA-842b4336-16,0.0,0.0,,,-9.906875,,,0.99,1.0,,,False,False,3-aminopyridine-like,
Cc1ccc(NC(=O)Cc2cc3cccnc3[nH]2)s1,DAR-DIA-842b4336-18,DAR-DIA-842b4336-18,,7.423525196,,23.743935,8.2806935,,,1.0,0.96,,0.0,False,False,3-aminopyridine-like,
N#Cc1cccc(NC(=O)Cc2c[nH]c3ncccc23)c1,DAR-DIA-23aa0b97-1,DAR-DIA-23aa0b97-1,0.0,,,2.74304045,2.910389,,,1.0,0.95,,,False,False,3-aminopyridine-like,
N#Cc1cncc(NC(=O)Cc2c[nH]c3ncccc23)c1,DAR-DIA-23aa0b97-2,DAR-DIA-23aa0b97-2,,0.0,,-0.383514,0.077528,,,,,,175.816575919729,False,False,3-aminopyridine-like,
N#Cc1cccc(NC(=O)Nc2cccnc2)c1,DAR-DIA-23aa0b97-5,DAR-DIA-23aa0b97-5,0.0,,,6.212941,10.279247,,,1.0,1.0,,,False,False,3-aminopyridine-like,
N#Cc1cncc(NC(=O)Cc2cccnc2)c1,DAR-DIA-23aa0b97-6,DAR-DIA-23aa0b97-6,,0.0,,0.2160645,-0.0609150000000001,,,,,,201.547922192812,False,False,3-aminopyridine-like,x10178
N#Cc1cccc(NC(=O)Nc2cncc(N)c2)c1,DAR-DIA-23aa0b97-8,DAR-DIA-23aa0b97-8,9.085,48.4,,,57.24192,54.2729639849878,4.26541645984352,1.0,1.0,99.0,,False,False,3-aminopyridine-like,
N#Cc1cccc(NC(=O)Nc2c[nH]c3ncccc23)c1,DAR-DIA-23aa0b97-11,DAR-DIA-23aa0b97-11,0.0,19.905,,,47.31524,63.5549252040437,4.19685078805166,1.0,0.91,99.0,,False,False,3-aminopyridine-like,
O=C(Cc1c[nH]c2ncccc12)Nc1cccc(Cl)c1,DAR-DIA-23aa0b97-12,DAR-DIA-23aa0b97-12,0.0,,,5.9493315,9.3436955,,,0.99,0.97,,,False,False,3-aminopyridine-like,
Nc1cncc(NC(=O)Nc2cccc(Cl)c2)c1,DAR-DIA-23aa0b97-13,DAR-DIA-23aa0b97-13,15.185,39.42,,,14.95938,,,1.0,1.0,,,False,False,3-aminopyridine-like,x2964
O=C(Nc1cccnc1)Nc1cccc(Cl)c1,DAR-DIA-23aa0b97-14,DAR-DIA-23aa0b97-14,,44.0598237633172,,12.85786,30.92173,,,0.98,0.99,,175.949513168805,False,False,3-aminopyridine-like,x10996
O=C(Nc1cccnc1)Nc1cncc(Cl)c1,DAR-DIA-23aa0b97-15,DAR-DIA-23aa0b97-15,0.0,-0.075,,,16.82187,,,1.0,1.0,,,False,False,3-aminopyridine-like,
N#Cc1cncc(CC(=O)Nc2cccnc2)c1,DAR-DIA-23aa0b97-17,DAR-DIA-23aa0b97-17,6.5775,12.695,,6.610398,21.805805,,,1.0,1.0,,,False,False,3-aminopyridine-like,x2569
N#Cc1cccc(NC(=O)Cc2cncc3ccccc23)c1,DAR-DIA-23aa0b97-19,DAR-DIA-23aa0b97-19,68.21,85.16,14.6410907533078,48.731525,73.019885,26.6801291780371,4.57381207201288,0.99,0.98,,,False,False,3-aminopyridine-like,
O=C(Cc1cncc2ccccc12)Nc1ccccc1,DAR-DIA-23aa0b97-20,DAR-DIA-23aa0b97-20,27.82,62.475,45.0774692062389,31.64337,57.79387,57.4696696866732,4.24056129901503,1.0,0.98,99.0,,False,False,3-aminopyridine-like,x2563
CS(=O)(=O)Cc1ccc(C(=O)Nc2cccnc2)o1,ANT-DIA-3c79be55-4,ANT-DIA-3c79be55-4,0.0,,,0.4693825,6.26142,,,1.0,1.0,,,False,False,,

